Tiering as a Stochastic Submodular Optimization Problem

Tiering is an essential technique for building large-scale information retrieval systems. While the selection of documents for high priority tiers critically impacts the efficiency of tiering, past work focuses on optimizing it with respect to a static set of queries in the history, and generalizes poorly to the future traffic. Instead, we formulate the optimal tiering as a stochastic optimization problem, and follow the methodology of regularized empirical risk minimization to maximize the \emph{generalization performance} of the system. We also show that the optimization problem can be cast as a stochastic submodular optimization problem with a submodular knapsack constraint, and we develop efficient optimization algorithms by leveraging this connection.

==> aggreedy.txt <==
algoname,time,obj,con
aggreedy,0,0,0
aggreedy,0.392,10833.000,16337.000
aggreedy,1.001,105213.000,505551.000
aggreedy,2.009,191671.000,1276220.000
aggreedy,3.003,238310.000,1662701.000
aggreedy,4.010,270993.000,1940416.000
aggreedy,5.011,296782.000,2216324.000
aggreedy,6.013,319184.000,2362770.000
aggreedy,7.024,339636.000,2460684.000
aggreedy,8.004,357131.000,2642961.000
aggreedy,9.010,372721.000,2790473.000
aggreedy,10.009,386507.000,2949216.000
aggreedy,11.025,399513.000,3068710.000
aggreedy,12.025,411356.000,3262703.000
aggreedy,13.003,422141.000,3404840.000
aggreedy,14.020,432509.000,3494785.000
aggreedy,15.002,441882.000,3602154.000
aggreedy,16.013,450972.000,3752580.000
aggreedy,17.033,459820.000,3833888.000
aggreedy,18.004,467903.000,3898042.000
aggreedy,19.061,476220.000,3976591.000
aggreedy,20.009,483291.000,4085683.000
aggreedy,21.020,490068.000,4185725.000
aggreedy,22.038,497114.000,4249679.000
aggreedy,23.025,503550.000,4317225.000
aggreedy,24.045,510311.000,4412449.000
aggreedy,25.000,515586.000,4471945.000
aggreedy,26.030,522027.000,4559889.000
aggreedy,27.027,527501.000,4607510.000
aggreedy,28.029,532873.000,4677733.000
aggreedy,29.011,537727.000,4741389.000
aggreedy,30.013,542875.000,4773758.000
aggreedy,31.002,545420.000,4773894.000
aggreedy,32.000,547723.000,4773894.000
aggreedy,33.005,550448.000,4773894.000
aggreedy,34.001,552218.000,4773894.000
aggreedy,35.051,554060.000,4773894.000
aggreedy,36.007,556236.000,4773894.000
aggreedy,37.002,557935.000,4773894.000
aggreedy,38.000,559783.000,4773894.000
aggreedy,39.002,561158.000,4773894.000
aggreedy,40.007,562893.000,4773894.000
aggreedy,41.001,563956.000,4773894.000
aggreedy,42.007,565364.000,4773894.000
aggreedy,43.006,566736.000,4773894.000
aggreedy,44.004,567768.000,4773894.000
aggreedy,45.002,569316.000,4773894.000
aggreedy,46.003,570718.000,4773894.000
aggreedy,47.002,571957.000,4773894.000
aggreedy,48.004,573097.000,4773894.000
aggreedy,49.002,573964.000,4773894.000
aggreedy,50.003,574653.000,4773894.000
aggreedy,51.001,575695.000,4773894.000
aggreedy,52.007,576847.000,4773894.000
aggreedy,53.004,577477.000,4773894.000
aggreedy,54.001,578582.000,4773894.000
aggreedy,55.004,579110.000,4773894.000
aggreedy,56.006,580246.000,4773894.000
aggreedy,57.003,580667.000,4773894.000
aggreedy,58.002,581852.000,4773894.000
aggreedy,59.002,582059.000,4773894.000
aggreedy,60.003,583165.000,4773894.000
aggreedy,61.004,583949.000,4773894.000
aggreedy,62.002,584366.000,4773894.000
aggreedy,63.000,585406.000,4773894.000
aggreedy,64.002,586173.000,4773894.000
aggreedy,65.002,586344.000,4773894.000
aggreedy,66.003,587328.000,4773894.000
aggreedy,67.007,588252.000,4773894.000
aggreedy,68.003,588732.000,4773894.000
aggreedy,69.001,588991.000,4773894.000
aggreedy,70.003,589948.000,4773894.000
aggreedy,71.001,590784.000,4773894.000
aggreedy,72.002,591466.000,4773894.000
aggreedy,73.008,591763.000,4773894.000
aggreedy,74.002,592143.000,4773894.000
aggreedy,75.004,593023.000,4773894.000
aggreedy,76.002,593803.000,4773894.000
aggreedy,77.002,594443.000,4773894.000
aggreedy,78.004,594863.000,4773894.000
aggreedy,79.004,595081.000,4773894.000
aggreedy,80.000,595783.000,4773894.000
aggreedy,81.004,596503.000,4773894.000
aggreedy,82.001,597169.000,4773894.000
aggreedy,83.001,597709.000,4773894.000
aggreedy,84.004,598141.000,4773894.000
aggreedy,85.004,598519.000,4773894.000
aggreedy,86.002,598843.000,4773894.000
aggreedy,87.000,599379.000,4773894.000
aggreedy,88.001,599987.000,4773894.000
aggreedy,89.001,600515.000,4773894.000
aggreedy,90.002,601011.000,4773894.000
aggreedy,91.006,601515.000,4773894.000
aggreedy,92.001,601899.000,4773894.000
aggreedy,93.003,602315.000,4773894.000
aggreedy,94.002,602731.000,4773894.000
aggreedy,95.007,603251.000,4773894.000
aggreedy,96.005,603746.000,4773894.000
aggreedy,97.000,604082.000,4773894.000
aggreedy,98.001,604516.000,4773894.000
aggreedy,99.002,604943.000,4773894.000
aggreedy,100.000,605307.000,4773894.000
aggreedy,101.008,605741.000,4773894.000
aggreedy,102.004,606119.000,4773894.000
aggreedy,103.003,606462.000,4773894.000
aggreedy,104.003,606987.000,4773894.000
aggreedy,105.000,607449.000,4773894.000
aggreedy,106.000,607911.000,4773894.000
aggreedy,107.001,608338.000,4773894.000
aggreedy,108.004,608723.000,4773894.000
aggreedy,109.003,609085.000,4773894.000
aggreedy,110.000,609421.000,4773894.000
aggreedy,111.000,609805.000,4773894.000
aggreedy,112.006,610213.000,4773894.000
aggreedy,113.003,610603.000,4773894.000
aggreedy,114.001,610975.000,4773894.000
aggreedy,115.001,611359.000,4773894.000
aggreedy,116.001,611767.000,4773894.000
aggreedy,117.003,612109.000,4773894.000
aggreedy,118.001,612463.000,4773894.000
aggreedy,119.001,612823.000,4773894.000
aggreedy,120.002,613189.000,4773894.000
aggreedy,121.004,613633.000,4773894.000
aggreedy,122.002,614047.000,4773894.000
aggreedy,123.002,614401.000,4773894.000
aggreedy,124.000,614791.000,4773894.000
aggreedy,125.003,615169.000,4773894.000
aggreedy,126.001,615553.000,4773894.000
aggreedy,127.002,616169.000,4773894.000
aggreedy,128.007,616839.000,4773894.000
aggreedy,129.005,617504.000,4773894.000
aggreedy,130.003,618169.000,4773894.000
aggreedy,131.001,618834.000,4773894.000
aggreedy,132.001,619499.000,4773894.000
aggreedy,133.003,620164.000,4773894.000
aggreedy,134.005,620829.000,4773894.000
aggreedy,135.007,621494.000,4773894.000
aggreedy,136.004,622050.000,4773894.000
aggreedy,137.001,622578.000,4773894.000
aggreedy,138.007,623110.000,4773894.000
aggreedy,139.005,623638.000,4773894.000
aggreedy,140.004,624166.000,4773894.000
aggreedy,141.000,624690.000,4773894.000
aggreedy,142.005,625222.000,4773894.000
aggreedy,143.002,625746.000,4773894.000
aggreedy,144.001,626274.000,4773894.000
aggreedy,145.004,626697.000,4773894.000
aggreedy,146.003,627090.000,4773894.000
aggreedy,147.004,627486.000,4773894.000
aggreedy,148.001,627879.000,4773894.000
aggreedy,149.003,628272.000,4773894.000
aggreedy,150.006,628668.000,4773894.000
aggreedy,151.001,629058.000,4773894.000
aggreedy,152.004,629454.000,4773894.000
aggreedy,153.004,629818.000,4773894.000
aggreedy,154.005,630080.000,4773894.000
aggreedy,155.006,630342.000,4773894.000
aggreedy,156.000,630602.000,4773894.000
aggreedy,157.002,630864.000,4773894.000
aggreedy,158.004,631126.000,4773894.000
aggreedy,159.002,631386.000,4773894.000
aggreedy,160.001,631616.000,4773894.000
aggreedy,161.007,631747.000,4773894.000
aggreedy,162.002,631877.000,4773894.000
aggreedy,163.007,632008.000,4773894.000
aggreedy,164.002,632138.000,4773894.000
aggreedy,165.007,632269.000,4773894.000
aggreedy,166.003,632399.000,4773894.000


==> isk1.txt <==
algoname,time,obj,con
isk1,0,0,0
minmax,0.159,0.000,0.000
minmax,331.230,717098.000,2314990.000
minmax,470.587,928278.000,3855467.000
minmax,650.838,1002148.000,4552073.000
minmax,833.049,1023428.000,4742751.000
minmax,1037.386,1027340.000,4771190.000
minmax,1249.212,1027797.000,4773330.000
minmax,1461.438,1027943.000,4773455.000
minmax,1672.898,1028050.000,4773851.000
minmax,1884.346,1028060.000,4773863.000
minmax,2092.236,1028064.000,4773894.000


==> isk2.txt <==
algoname,time,obj,con
isk1,0,0,0
minmax,0.171,0.000,0.000
minmax,22.158,717098.000,2314990.000
minmax,45.418,809207.000,3099974.000
minmax,68.979,856136.000,3567903.000
minmax,92.919,884679.000,3889013.000
minmax,117.277,903424.000,4100823.000
minmax,142.748,916654.000,4244732.000
minmax,168.109,926408.000,4348850.000
minmax,193.635,933931.000,4451056.000
minmax,218.904,939463.000,4515544.000
minmax,244.053,943801.000,4570343.000
minmax,269.292,947153.000,4607319.000
minmax,294.943,949847.000,4643606.000
minmax,320.205,951927.000,4668809.000
minmax,345.699,953589.000,4686792.000
minmax,371.541,954959.000,4706662.000
minmax,397.286,956009.000,4718515.000
minmax,422.860,956869.000,4727139.000
minmax,448.807,957593.000,4734425.000
minmax,474.400,958202.000,4741721.000
minmax,500.199,958697.000,4746215.000
minmax,525.918,959122.000,4748686.000
minmax,551.565,959507.000,4753215.000
minmax,577.168,959822.000,4757875.000
minmax,602.987,960065.000,4760120.000
minmax,629.045,960274.000,4764351.000
minmax,654.736,960419.000,4767167.000
minmax,680.356,960521.000,4768118.000
minmax,706.205,960608.000,4768643.000
minmax,731.977,960687.000,4769150.000
minmax,757.732,960758.000,4770302.000
minmax,783.273,960812.000,4770621.000
minmax,808.695,960861.000,4770965.000
minmax,834.654,960905.000,4771294.000
minmax,860.462,960944.000,4772081.000
minmax,886.121,960971.000,4772414.000
minmax,911.931,960993.000,4772432.000
minmax,937.442,961015.000,4772529.000
minmax,963.651,961035.000,4773014.000
minmax,989.243,961048.000,4773042.000
minmax,1015.066,961060.000,4773059.000
minmax,1041.229,961072.000,4773282.000
minmax,1067.240,961081.000,4773283.000
minmax,1092.773,961090.000,4773441.000
minmax,1118.350,961096.000,4773560.000
minmax,1143.894,961101.000,4773596.000
minmax,1169.380,961105.000,4773603.000
minmax,1194.867,961109.000,4773626.000
minmax,1220.557,961112.000,4773651.000
minmax,1246.307,961115.000,4773669.000
minmax,1271.735,961118.000,4773734.000
minmax,1297.476,961120.000,4773737.000
minmax,1323.100,961122.000,4773750.000
minmax,1348.861,961124.000,4773766.000
minmax,1374.441,961125.000,4773766.000
minmax,1400.038,961126.000,4773766.000
minmax,1425.946,961127.000,4773772.000
minmax,1451.800,961128.000,4773773.000
minmax,1477.304,961129.000,4773792.000
minmax,1503.538,961130.000,4773792.000
minmax,1529.121,961131.000,4773792.000
minmax,1555.080,961132.000,4773795.000
minmax,1580.541,961133.000,4773795.000
minmax,1606.340,961134.000,4773796.000
minmax,1631.830,961135.000,4773796.000
minmax,1657.460,961136.000,4773828.000
minmax,1683.053,961136.000,4773827.000
minmax,1708.744,961136.000,4773827.000
minmax,1734.553,961136.000,4773827.000
minmax,1760.306,961136.000,4773827.000
minmax,1786.774,961136.000,4773827.000
minmax,1812.579,961136.000,4773829.000
minmax,1838.047,961136.000,4773828.000
minmax,1863.757,961136.000,4773827.000
minmax,1889.275,961136.000,4773827.000
minmax,1915.297,961136.000,4773827.000
minmax,1940.755,961136.000,4773827.000
minmax,1966.485,961136.000,4773827.000
minmax,1991.856,961136.000,4773827.000
minmax,2017.229,961136.000,4773827.000
minmax,2043.184,961136.000,4773827.000
minmax,2068.752,961136.000,4773827.000
minmax,2094.585,961136.000,4773827.000
minmax,2120.215,961136.000,4773828.000
minmax,2145.823,961136.000,4773827.000
minmax,2171.167,961136.000,4773827.000
minmax,2196.472,961136.000,4773827.000
minmax,2222.348,961136.000,4773827.000
minmax,2247.925,961136.000,4773827.000
minmax,2273.766,961136.000,4773827.000
minmax,2299.298,961136.000,4773827.000
minmax,2325.131,961136.000,4773827.000
minmax,2350.563,961136.000,4773827.000
minmax,2376.193,961136.000,4773827.000
minmax,2401.969,961136.000,4773827.000
minmax,2427.691,961136.000,4773827.000
minmax,2453.211,961136.000,4773827.000
minmax,2478.696,961136.000,4773829.000
minmax,2504.381,961136.000,4773827.000
minmax,2530.070,961136.000,4773827.000


==> lazygreedy.txt <==
algoname,time,obj,con
lazygreedy,18.054,46858.000,172.000
lazygreedy,31.023,51100.000,431.000
lazygreedy,33.017,51474.000,456.000
lazygreedy,43.081,54089.000,692.000
lazygreedy,53.011,56497.000,954.000
lazygreedy,57.027,57056.000,1023.000
lazygreedy,90.029,64398.000,1940.000
lazygreedy,96.072,65025.000,2032.000
lazygreedy,113.010,67433.000,2419.000
lazygreedy,115.085,67729.000,2476.000
lazygreedy,120.067,68434.000,2611.000
lazygreedy,121.459,68975.000,2725.000
lazygreedy,130.047,70898.000,3100.000
lazygreedy,131.009,71133.000,3150.000
lazygreedy,139.065,72536.000,3417.000
lazygreedy,154.036,75568.000,4150.000
lazygreedy,162.042,76840.000,4424.000
lazygreedy,181.066,80568.000,5406.000
lazygreedy,187.046,81501.000,5621.000
lazygreedy,191.946,83592.000,6230.000
lazygreedy,192.814,83596.000,6231.000
lazygreedy,193.064,83647.000,6246.000
lazygreedy,194.337,84071.000,6379.000
lazygreedy,205.052,85805.000,6828.000
lazygreedy,212.034,86478.000,7027.000
lazygreedy,229.022,88863.000,7722.000
lazygreedy,243.033,91239.000,8485.000
lazygreedy,248.299,92057.000,8783.000
lazygreedy,261.059,94524.000,9284.000
lazygreedy,286.018,97979.000,10527.000
lazygreedy,300.096,99770.000,11104.000
lazygreedy,303.031,100102.000,11241.000
lazygreedy,307.028,100590.000,11437.000
lazygreedy,323.034,103200.000,12576.000
lazygreedy,329.993,104354.000,13092.000
lazygreedy,419.259,115644.000,17483.000
lazygreedy,429.135,116228.000,17759.000
lazygreedy,439.781,117310.000,18311.000
lazygreedy,449.110,118066.000,18694.000
lazygreedy,454.474,118644.000,19012.000
lazygreedy,468.133,121029.000,20353.000
lazygreedy,474.934,121879.000,20820.000
lazygreedy,482.059,122746.000,21315.000
lazygreedy,485.011,122942.000,21424.000
lazygreedy,501.204,124852.000,22355.000
lazygreedy,503.055,125068.000,22386.000
lazygreedy,506.029,125398.000,22562.000
lazygreedy,517.097,126521.000,23155.000
lazygreedy,518.125,126952.000,23419.000
lazygreedy,524.250,127240.000,23591.000
lazygreedy,536.152,128464.000,24227.000
lazygreedy,544.074,129314.000,24745.000
lazygreedy,558.078,130505.000,25450.000
lazygreedy,562.073,130770.000,25602.000
lazygreedy,595.166,133598.000,27029.000
lazygreedy,597.147,133721.000,27106.000
lazygreedy,618.031,135798.000,28385.000
lazygreedy,619.280,135917.000,28470.000
lazygreedy,647.392,139907.000,31253.000
lazygreedy,648.212,140011.000,31320.000
lazygreedy,649.802,140180.000,31431.000
lazygreedy,655.162,140706.000,31744.000
lazygreedy,662.150,141485.000,32282.000
lazygreedy,677.110,142459.000,32806.000
lazygreedy,683.666,143245.000,33146.000
lazygreedy,686.064,143479.000,33320.000
lazygreedy,702.157,144664.000,34134.000
lazygreedy,703.220,144770.000,34213.000
lazygreedy,704.179,144828.000,34247.000
lazygreedy,718.133,146250.000,35269.000
lazygreedy,719.109,146329.000,35317.000
lazygreedy,723.385,146671.000,35515.000
lazygreedy,751.116,148908.000,37021.000
lazygreedy,752.188,148925.000,37025.000
lazygreedy,754.129,149185.000,37129.000
lazygreedy,763.006,149980.000,37617.000
lazygreedy,772.108,150834.000,38275.000
lazygreedy,790.305,151991.000,39106.000
lazygreedy,792.005,152069.000,39170.000
lazygreedy,797.178,152487.000,39470.000
lazygreedy,798.010,152520.000,39496.000
lazygreedy,801.176,152745.000,39687.000
lazygreedy,804.107,152940.000,39814.000
lazygreedy,806.061,153099.000,39884.000
lazygreedy,816.076,153811.000,40297.000
lazygreedy,842.232,155414.000,41325.000
lazygreedy,875.352,157547.000,42980.000
lazygreedy,877.680,157720.000,43131.000
lazygreedy,885.271,158254.000,43520.000
lazygreedy,904.208,160216.000,45158.000
lazygreedy,907.346,160252.000,45183.000
lazygreedy,907.491,160259.000,45183.000
lazygreedy,915.512,160938.000,45637.000
lazygreedy,915.632,160944.000,45642.000
lazygreedy,922.913,161592.000,46211.000
lazygreedy,926.957,162005.000,46541.000
lazygreedy,927.474,162089.000,46618.000
lazygreedy,967.157,167371.000,51467.000
lazygreedy,967.233,167379.000,51468.000
lazygreedy,967.423,167420.000,51475.000
lazygreedy,968.880,167616.000,51596.000
lazygreedy,969.956,167739.000,51687.000
lazygreedy,975.039,168280.000,52063.000
lazygreedy,980.019,168695.000,52407.000
lazygreedy,993.337,170195.000,53721.000
lazygreedy,996.456,170449.000,53962.000
lazygreedy,996.575,170455.000,53967.000
lazygreedy,1000.824,172509.000,55920.000
lazygreedy,1012.547,172659.000,55946.000
lazygreedy,1015.412,173048.000,56254.000
lazygreedy,1025.053,173919.000,56976.000
lazygreedy,1028.259,174261.000,57270.000
lazygreedy,1032.056,174476.000,57426.000
lazygreedy,1041.009,175161.000,57880.000
lazygreedy,1045.474,175413.000,58117.000
lazygreedy,1050.458,175686.000,58353.000
lazygreedy,1058.004,176100.000,58698.000
lazygreedy,1060.035,176185.000,58779.000
lazygreedy,1061.862,176272.000,58863.000
lazygreedy,1063.171,176356.000,58938.000
lazygreedy,1073.199,176962.000,59302.000
lazygreedy,1076.115,177075.000,59407.000
lazygreedy,1090.113,177650.000,59945.000
lazygreedy,1102.445,178226.000,60489.000
lazygreedy,1111.507,178744.000,60968.000
lazygreedy,1119.052,179117.000,61343.000
lazygreedy,1119.799,179161.000,61388.000
lazygreedy,1134.770,180292.000,62302.000
lazygreedy,1142.683,180763.000,62667.000
lazygreedy,1161.352,182179.000,63902.000
lazygreedy,1163.460,182366.000,64102.000
lazygreedy,1169.501,182670.000,64381.000
lazygreedy,1178.449,183349.000,65097.000
lazygreedy,1181.015,183519.000,65228.000
lazygreedy,1199.176,184772.000,66078.000
lazygreedy,1201.047,184872.000,66179.000
lazygreedy,1208.182,185214.000,66502.000
lazygreedy,1217.090,185651.000,66905.000
lazygreedy,1243.055,187094.000,68140.000
lazygreedy,1244.025,187157.000,68140.000
lazygreedy,1250.104,187511.000,68325.000
lazygreedy,1255.014,187803.000,68565.000
lazygreedy,1277.395,189459.000,70237.000
lazygreedy,1277.968,189493.000,70271.000
lazygreedy,1295.105,190583.000,71135.000
lazygreedy,1360.267,194687.000,75439.000
lazygreedy,1363.156,194824.000,75582.000
lazygreedy,1366.100,195123.000,75932.000
lazygreedy,1370.119,195235.000,76010.000
lazygreedy,1380.160,195687.000,76522.000
lazygreedy,1388.044,196096.000,76988.000
lazygreedy,1398.113,196642.000,77600.000
lazygreedy,1407.100,197229.000,78172.000
lazygreedy,1415.022,197717.000,78636.000
lazygreedy,1423.197,198197.000,79000.000
lazygreedy,1432.082,198649.000,79475.000
lazygreedy,1439.728,198995.000,79840.000
lazygreedy,1453.164,199751.000,80516.000
lazygreedy,1458.127,199993.000,80779.000
lazygreedy,1459.249,200029.000,80824.000
lazygreedy,1460.193,200077.000,80884.000
lazygreedy,1475.479,200890.000,81803.000
lazygreedy,1499.074,202040.000,82980.000
lazygreedy,1515.317,202859.000,83751.000
lazygreedy,1516.099,202904.000,83802.000
lazygreedy,1521.123,203163.000,84072.000
lazygreedy,1527.011,203437.000,84338.000
lazygreedy,1539.365,203983.000,84883.000
lazygreedy,1553.074,204788.000,85750.000
lazygreedy,1554.038,204819.000,85782.000
lazygreedy,1568.111,205437.000,86505.000
lazygreedy,1582.081,206061.000,87070.000
lazygreedy,1583.046,206089.000,87104.000
lazygreedy,1589.265,206345.000,87438.000
lazygreedy,1617.651,207901.000,89319.000
lazygreedy,1619.125,207980.000,89401.000
lazygreedy,1621.179,208091.000,89501.000
lazygreedy,1624.331,208204.000,89630.000
lazygreedy,1632.105,208566.000,90068.000
lazygreedy,1638.431,208874.000,90464.000
lazygreedy,1644.089,209176.000,90795.000
lazygreedy,1651.216,209487.000,91162.000
lazygreedy,1657.045,209837.000,91547.000
lazygreedy,1658.344,209860.000,91549.000
lazygreedy,1667.032,210306.000,92031.000
lazygreedy,1703.433,213178.000,95991.000
lazygreedy,1703.742,213296.000,96156.000
lazygreedy,1704.941,213323.000,96174.000
lazygreedy,1705.158,213345.000,96205.000
lazygreedy,1708.665,213538.000,96423.000
lazygreedy,1712.270,213742.000,96696.000
lazygreedy,1715.091,214234.000,97351.000
lazygreedy,1720.270,214242.000,97358.000
lazygreedy,1730.110,214703.000,97898.000
lazygreedy,1736.061,214950.000,98224.000
lazygreedy,1737.324,214996.000,98278.000
lazygreedy,1745.372,215355.000,98641.000
lazygreedy,1754.041,215680.000,99075.000
lazygreedy,1762.219,216072.000,99462.000
lazygreedy,1780.764,217068.000,100885.000
lazygreedy,1781.223,217092.000,100895.000
lazygreedy,1786.681,217440.000,101278.000
lazygreedy,1796.334,218037.000,101940.000
lazygreedy,1801.491,218279.000,102235.000
lazygreedy,1803.246,218359.000,102347.000
lazygreedy,1811.778,218763.000,102909.000
lazygreedy,1814.234,218858.000,103018.000
lazygreedy,1840.200,220449.000,104567.000
lazygreedy,1842.097,220528.000,104600.000
lazygreedy,1850.924,220929.000,105168.000
lazygreedy,1851.037,220935.000,105176.000
lazygreedy,1874.003,221863.000,106394.000
lazygreedy,1894.012,222615.000,107388.000
lazygreedy,1904.914,223060.000,108054.000
lazygreedy,1905.289,223138.000,108172.000
lazygreedy,1912.778,223730.000,109051.000
lazygreedy,1924.388,224172.000,109524.000
lazygreedy,1948.308,225368.000,110962.000
lazygreedy,1971.038,226343.000,112274.000
lazygreedy,1975.238,226710.000,112713.000
lazygreedy,1978.237,226745.000,112715.000
lazygreedy,1986.216,228138.000,114786.000
lazygreedy,2001.027,228236.000,114898.000
lazygreedy,2002.168,228284.000,114964.000
lazygreedy,2015.141,228847.000,115655.000
lazygreedy,2026.069,229578.000,116578.000
lazygreedy,2039.588,230273.000,117472.000
lazygreedy,2047.280,230883.000,118374.000
lazygreedy,2063.246,231693.000,119025.000
lazygreedy,2069.438,231989.000,119426.000
lazygreedy,2077.160,232342.000,119806.000
lazygreedy,2105.069,233396.000,121296.000
lazygreedy,2109.178,233565.000,121534.000
lazygreedy,2131.180,234590.000,122775.000
lazygreedy,2147.250,235382.000,123866.000
lazygreedy,2153.238,235681.000,124182.000
lazygreedy,2154.204,235719.000,124242.000
lazygreedy,2164.156,236273.000,124610.000
lazygreedy,2172.367,236672.000,125255.000
lazygreedy,2173.175,236713.000,125306.000
lazygreedy,2182.349,237222.000,126062.000
lazygreedy,2184.202,237301.000,126174.000
lazygreedy,2188.659,237494.000,126482.000
lazygreedy,2194.031,237696.000,126809.000
lazygreedy,2200.718,237974.000,127206.000
lazygreedy,2214.035,238456.000,127937.000
lazygreedy,2251.406,239917.000,129936.000
lazygreedy,2268.025,240801.000,130959.000
lazygreedy,2269.050,240965.000,130982.000
lazygreedy,2274.197,241514.000,131330.000
lazygreedy,2297.092,242300.000,132489.000
lazygreedy,2297.454,242310.000,132506.000
lazygreedy,2300.171,242390.000,132642.000
lazygreedy,2315.289,243005.000,133553.000
lazygreedy,2320.008,243166.000,133772.000
lazygreedy,2349.039,244543.000,135648.000
lazygreedy,2357.645,245108.000,136446.000
lazygreedy,2359.102,245138.000,136446.000
lazygreedy,2363.023,245208.000,136553.000
lazygreedy,2365.289,245266.000,136653.000
lazygreedy,2372.187,245569.000,137110.000
lazygreedy,2386.515,252308.000,148828.000
lazygreedy,2389.534,252321.000,148828.000
lazygreedy,2433.926,252385.000,148839.000
lazygreedy,2434.465,252440.000,148869.000
lazygreedy,2436.238,252660.000,149152.000
lazygreedy,2437.038,252694.000,149176.000
lazygreedy,2437.919,252732.000,149229.000
lazygreedy,2438.413,252756.000,149256.000
lazygreedy,2439.194,252823.000,149339.000
lazygreedy,2439.479,252853.000,149339.000
lazygreedy,2454.040,253791.000,150580.000
lazygreedy,2463.475,257946.000,157631.000
lazygreedy,2465.353,257953.000,157631.000
lazygreedy,2474.558,257970.000,157635.000
lazygreedy,2475.056,258026.000,157661.000
lazygreedy,2477.075,258182.000,157852.000
lazygreedy,2480.738,258682.000,158689.000
lazygreedy,2487.063,259567.000,159663.000
lazygreedy,2493.065,260010.000,160004.000
lazygreedy,2503.265,261227.000,162029.000
lazygreedy,2508.847,261239.000,162041.000
lazygreedy,2527.113,262226.000,163363.000
lazygreedy,2534.278,262704.000,164130.000
lazygreedy,2555.016,263928.000,165832.000
lazygreedy,2556.159,263958.000,165886.000
lazygreedy,2564.032,264295.000,166392.000
lazygreedy,2568.069,264560.000,166805.000
lazygreedy,2573.550,265066.000,167490.000
lazygreedy,2585.378,265845.000,168799.000
lazygreedy,2586.139,265867.000,168838.000
lazygreedy,2591.091,266216.000,169466.000
lazygreedy,2606.098,266938.000,170394.000
lazygreedy,2628.047,268293.000,172247.000
lazygreedy,2629.103,268319.000,172295.000
lazygreedy,2665.562,270630.000,175820.000
lazygreedy,2665.767,270637.000,175823.000
lazygreedy,2675.209,271081.000,176452.000
lazygreedy,2678.225,271242.000,176744.000
lazygreedy,2680.065,271324.000,176879.000
lazygreedy,2682.146,271404.000,177006.000
lazygreedy,2694.070,272473.000,179020.000
lazygreedy,2697.008,272693.000,179390.000
lazygreedy,2702.093,273031.000,179943.000
lazygreedy,2714.134,273950.000,180828.000
lazygreedy,2715.283,274002.000,180914.000
lazygreedy,2722.274,274639.000,181701.000
lazygreedy,2730.737,275218.000,182776.000
lazygreedy,2734.623,275489.000,183279.000
lazygreedy,2743.260,275993.000,184147.000
lazygreedy,2748.472,276275.000,184568.000
lazygreedy,2749.165,276302.000,184610.000
lazygreedy,2757.422,277004.000,185713.000
lazygreedy,2781.280,278602.000,188310.000
lazygreedy,2789.211,279047.000,189131.000
lazygreedy,2804.231,280005.000,190530.000
lazygreedy,2818.373,281000.000,192216.000
lazygreedy,2834.115,281711.000,193362.000
lazygreedy,2845.381,282140.000,194103.000
lazygreedy,2859.071,282654.000,195004.000
lazygreedy,2871.151,283390.000,195579.000
lazygreedy,2879.118,283923.000,196081.000
lazygreedy,2883.026,284075.000,196351.000
lazygreedy,2892.005,284454.000,197071.000
lazygreedy,2896.001,284575.000,197310.000
lazygreedy,2904.163,284855.000,197812.000
lazygreedy,2922.049,285619.000,199005.000
lazygreedy,2924.398,285745.000,199213.000
lazygreedy,2926.027,286009.000,199716.000
lazygreedy,2928.661,286024.000,199726.000
lazygreedy,2938.006,286656.000,200918.000
lazygreedy,2941.553,286900.000,201384.000
lazygreedy,2949.033,287368.000,202231.000
lazygreedy,2965.083,288467.000,203744.000
lazygreedy,2980.119,289314.000,205023.000
lazygreedy,2991.309,289919.000,206096.000
lazygreedy,2997.239,290258.000,206752.000
lazygreedy,3001.499,290644.000,207504.000
lazygreedy,3001.842,290645.000,207504.000
lazygreedy,3007.467,290882.000,207865.000
lazygreedy,3019.020,291431.000,208916.000
lazygreedy,3022.057,291624.000,209184.000
lazygreedy,3034.064,292177.000,210186.000
lazygreedy,3046.216,292653.000,211107.000
lazygreedy,3051.174,293045.000,211938.000
lazygreedy,3052.544,293156.000,212148.000
lazygreedy,3062.112,293601.000,212956.000
lazygreedy,3071.557,294078.000,213893.000
lazygreedy,3080.072,294392.000,214519.000
lazygreedy,3081.334,294432.000,214590.000
lazygreedy,3083.109,294486.000,214701.000
lazygreedy,3095.316,295108.000,215809.000
lazygreedy,3107.016,295773.000,217088.000
lazygreedy,3108.092,295824.000,217193.000
lazygreedy,3118.046,296318.000,218168.000
lazygreedy,3118.504,296327.000,218170.000
lazygreedy,3128.436,296756.000,219023.000
lazygreedy,3131.037,296846.000,219151.000
lazygreedy,3133.424,296981.000,219423.000
lazygreedy,3156.263,299594.000,223821.000
lazygreedy,3173.008,300404.000,225443.000
lazygreedy,3177.150,300562.000,225782.000
lazygreedy,3181.008,300731.000,226054.000
lazygreedy,3203.581,302185.000,228827.000
lazygreedy,3216.015,302701.000,229858.000
lazygreedy,3223.049,303031.000,230390.000
lazygreedy,3232.671,303503.000,231235.000
lazygreedy,3235.067,303599.000,231429.000
lazygreedy,3248.376,304339.000,232937.000
lazygreedy,3252.110,304529.000,233224.000
lazygreedy,3260.033,305109.000,234222.000
lazygreedy,3261.059,305176.000,234367.000
lazygreedy,3265.811,305413.000,234903.000
lazygreedy,3301.013,307861.000,239896.000
lazygreedy,3305.265,308075.000,240242.000
lazygreedy,3307.207,308154.000,240359.000
lazygreedy,3308.019,308194.000,240422.000
lazygreedy,3312.202,308368.000,240748.000
lazygreedy,3321.511,308912.000,241932.000
lazygreedy,3324.122,309070.000,242169.000
lazygreedy,3333.964,309566.000,243093.000
lazygreedy,3336.009,309704.000,243361.000
lazygreedy,3339.074,309834.000,243635.000
lazygreedy,3353.783,310678.000,245234.000
lazygreedy,3369.082,311563.000,247175.000
lazygreedy,3370.151,311602.000,247266.000
lazygreedy,3379.448,311911.000,247935.000
lazygreedy,3409.549,314101.000,252786.000
lazygreedy,3410.322,314131.000,252855.000
lazygreedy,3413.984,314297.000,253237.000
lazygreedy,3424.001,314713.000,254103.000
lazygreedy,3429.274,314939.000,254616.000
lazygreedy,3447.344,315848.000,256616.000
lazygreedy,3462.131,316762.000,258120.000
lazygreedy,3478.187,317583.000,259751.000
lazygreedy,3511.186,319617.000,263472.000
lazygreedy,3517.145,320148.000,264028.000
lazygreedy,3556.210,322284.000,268566.000
lazygreedy,3569.424,322861.000,269752.000
lazygreedy,3576.166,323154.000,270264.000
lazygreedy,3596.570,324218.000,272419.000
lazygreedy,3606.716,324918.000,273912.000
lazygreedy,3609.159,325044.000,274223.000
lazygreedy,3620.134,326339.000,277351.000
lazygreedy,3625.574,326355.000,277365.000
lazygreedy,3646.207,327436.000,279697.000
lazygreedy,3656.047,328048.000,280909.000
lazygreedy,3658.073,328167.000,281152.000
lazygreedy,3677.006,328893.000,282826.000
lazygreedy,3709.209,330384.000,286146.000
lazygreedy,3723.194,330879.000,287216.000
lazygreedy,3725.707,331001.000,287516.000
lazygreedy,3728.376,331111.000,287763.000
lazygreedy,3748.044,332129.000,290110.000
lazygreedy,3763.138,332871.000,291695.000
lazygreedy,3782.196,333815.000,293666.000
lazygreedy,3786.367,333967.000,293940.000
lazygreedy,3790.047,334103.000,294255.000
lazygreedy,3806.367,335226.000,296584.000
lazygreedy,3807.056,335260.000,296618.000
lazygreedy,3818.804,335935.000,298292.000
lazygreedy,3821.120,336006.000,298396.000
lazygreedy,3846.570,337437.000,301520.000
lazygreedy,3863.307,338174.000,303073.000
lazygreedy,3874.300,338885.000,304512.000
lazygreedy,3878.277,339037.000,304880.000
lazygreedy,3879.032,339071.000,304964.000
lazygreedy,3887.297,339489.000,306015.000
lazygreedy,3893.131,339692.000,306507.000
lazygreedy,3896.071,339817.000,306794.000
lazygreedy,3898.475,339913.000,307004.000
lazygreedy,3911.221,340952.000,309581.000
lazygreedy,3922.174,341550.000,310895.000
lazygreedy,3937.326,342968.000,314477.000
lazygreedy,3963.047,344219.000,316719.000
lazygreedy,3969.104,344486.000,317242.000
lazygreedy,3988.005,345226.000,318876.000
lazygreedy,4003.236,345920.000,320131.000
lazygreedy,4010.113,346247.000,320530.000
lazygreedy,4015.047,346458.000,321016.000
lazygreedy,4036.243,347345.000,323055.000
lazygreedy,4037.630,347433.000,323275.000
lazygreedy,4039.331,347486.000,323373.000
lazygreedy,4047.163,347970.000,324420.000
lazygreedy,4063.147,348810.000,326263.000
lazygreedy,4071.526,349261.000,327111.000
lazygreedy,4082.211,349692.000,328033.000
lazygreedy,4088.000,350030.000,328576.000
lazygreedy,4093.146,350359.000,329230.000
lazygreedy,4116.888,351440.000,331498.000
lazygreedy,4121.025,351750.000,332219.000
lazygreedy,4147.852,353305.000,335726.000
lazygreedy,4174.208,354654.000,338606.000
lazygreedy,4204.054,355870.000,341467.000
lazygreedy,4222.349,356604.000,343231.000
lazygreedy,4236.063,357434.000,345195.000
lazygreedy,4249.221,357956.000,346343.000
lazygreedy,4270.585,359473.000,350451.000
lazygreedy,4271.241,359509.000,350490.000
lazygreedy,4272.240,359557.000,350606.000
lazygreedy,4285.013,360136.000,351605.000
lazygreedy,4287.536,360231.000,351742.000
lazygreedy,4290.034,360328.000,351931.000
lazygreedy,4295.068,360550.000,352283.000
lazygreedy,4310.184,361265.000,353821.000
lazygreedy,4318.063,361501.000,354464.000
lazygreedy,4321.030,361634.000,354735.000
lazygreedy,4323.028,361737.000,354867.000
lazygreedy,4329.083,361955.000,355284.000
lazygreedy,4333.259,362093.000,355626.000
lazygreedy,4344.012,362624.000,357076.000
lazygreedy,4365.065,363389.000,358935.000
lazygreedy,4377.251,363964.000,360169.000
lazygreedy,4378.239,364003.000,360280.000
lazygreedy,4388.481,364614.000,361962.000
lazygreedy,4391.180,364690.000,362014.000
lazygreedy,4393.659,364824.000,362390.000
lazygreedy,4405.044,365773.000,364910.000
lazygreedy,4410.424,366080.000,365575.000
lazygreedy,4437.018,367578.000,369592.000
lazygreedy,4454.117,368324.000,371272.000
lazygreedy,4474.442,369412.000,374154.000
lazygreedy,4474.873,369420.000,374156.000
lazygreedy,4512.675,371121.000,378686.000
lazygreedy,4514.044,371144.000,378709.000
lazygreedy,4518.103,371400.000,379097.000
lazygreedy,4532.132,372120.000,380866.000
lazygreedy,4543.379,372599.000,382223.000
lazygreedy,4545.096,372706.000,382370.000
lazygreedy,4560.031,373327.000,383907.000
lazygreedy,4561.101,373358.000,383985.000
lazygreedy,4563.483,373475.000,384330.000
lazygreedy,4577.142,374226.000,385715.000
lazygreedy,4588.817,374790.000,387168.000
lazygreedy,4591.040,374911.000,387409.000
lazygreedy,4596.770,375105.000,387975.000
lazygreedy,4597.132,375226.000,388337.000
lazygreedy,4599.594,375232.000,388353.000
lazygreedy,4604.012,375681.000,389618.000
lazygreedy,4611.056,375923.000,390094.000
lazygreedy,4612.194,376002.000,390240.000
lazygreedy,4620.121,376206.000,390813.000
lazygreedy,4626.563,376479.000,391503.000
lazygreedy,4652.108,377200.000,393401.000
lazygreedy,4664.309,377719.000,394564.000
lazygreedy,4668.170,377930.000,394939.000
lazygreedy,4681.043,378263.000,395801.000
lazygreedy,4697.688,379070.000,398079.000
lazygreedy,4708.169,379365.000,398868.000
lazygreedy,4732.576,381014.000,403495.000
lazygreedy,4738.240,381329.000,404211.000
lazygreedy,4739.083,381394.000,404392.000
lazygreedy,4752.028,382113.000,406017.000
lazygreedy,4765.252,382772.000,407825.000
lazygreedy,4777.300,383501.000,409982.000
lazygreedy,4790.368,383991.000,411149.000
lazygreedy,4792.310,384058.000,411323.000
lazygreedy,4816.150,385204.000,414619.000
lazygreedy,4824.162,385584.000,415642.000
lazygreedy,4836.791,386264.000,417679.000
lazygreedy,4841.693,386491.000,418287.000
lazygreedy,4842.064,386498.000,418300.000
lazygreedy,4846.288,386651.000,418719.000
lazygreedy,4881.730,388174.000,423030.000
lazygreedy,4890.171,388458.000,423709.000
lazygreedy,4905.417,389796.000,427776.000
lazygreedy,4907.764,389801.000,427778.000
lazygreedy,4916.457,390472.000,429674.000
lazygreedy,4922.222,390653.000,430156.000
lazygreedy,4925.087,390732.000,430395.000
lazygreedy,4945.826,391663.000,432996.000
lazygreedy,4946.094,391701.000,433115.000
lazygreedy,4947.082,391812.000,433450.000
lazygreedy,4958.552,392273.000,434763.000
lazygreedy,4958.758,392279.000,434782.000
lazygreedy,4993.508,394313.000,440615.000
lazygreedy,5002.949,394874.000,442342.000
lazygreedy,5020.121,395725.000,444800.000
lazygreedy,5024.240,395853.000,445158.000
lazygreedy,5029.528,396023.000,445631.000
lazygreedy,5033.209,396198.000,445973.000
lazygreedy,5035.078,396318.000,446266.000
lazygreedy,5043.449,396585.000,446983.000
lazygreedy,5058.097,397221.000,448650.000
lazygreedy,5059.167,397369.000,449089.000
lazygreedy,5064.003,397498.000,449389.000
lazygreedy,5075.733,398412.000,452219.000
lazygreedy,5103.434,399531.000,455026.000
lazygreedy,5111.261,399892.000,456101.000
lazygreedy,5141.484,401935.000,462157.000
lazygreedy,5166.139,402765.000,464306.000
lazygreedy,5180.343,403354.000,466029.000
lazygreedy,5190.475,404090.000,468350.000
lazygreedy,5191.728,404203.000,468694.000
lazygreedy,5199.096,404417.000,469266.000
lazygreedy,5225.118,405627.000,471924.000
lazygreedy,5231.042,405818.000,472505.000
lazygreedy,5233.134,405873.000,472667.000
lazygreedy,5237.718,406547.000,474861.000
lazygreedy,5247.691,406600.000,474928.000
lazygreedy,5248.527,406664.000,475134.000
lazygreedy,5258.061,407028.000,476111.000
lazygreedy,5260.080,407086.000,476251.000
lazygreedy,5276.397,407743.000,478081.000
lazygreedy,5281.175,407949.000,478663.000
lazygreedy,5305.319,408872.000,481360.000
lazygreedy,5306.093,408913.000,481482.000
lazygreedy,5310.055,409150.000,482149.000
lazygreedy,5312.413,409199.000,482150.000
lazygreedy,5339.109,410208.000,484631.000
lazygreedy,5346.509,410448.000,485282.000
lazygreedy,5350.202,410532.000,485549.000
lazygreedy,5352.078,410574.000,485689.000
lazygreedy,5374.269,411361.000,487939.000
lazygreedy,5390.433,412019.000,489695.000
lazygreedy,5394.031,412144.000,489984.000
lazygreedy,5403.136,412545.000,491060.000
lazygreedy,5406.939,412716.000,491523.000
lazygreedy,5414.089,413012.000,492249.000
lazygreedy,5421.365,413411.000,493490.000
lazygreedy,5428.383,413634.000,494046.000
lazygreedy,5433.095,413829.000,494695.000
lazygreedy,5442.188,414172.000,495775.000
lazygreedy,5445.025,414210.000,495877.000
lazygreedy,5462.208,414836.000,497610.000
lazygreedy,5474.237,415374.000,499012.000
lazygreedy,5498.328,416265.000,501644.000
lazygreedy,5512.236,416834.000,503220.000
lazygreedy,5513.379,416888.000,503406.000
lazygreedy,5519.171,417094.000,503949.000
lazygreedy,5533.015,417728.000,505767.000
lazygreedy,5539.324,417929.000,506375.000
lazygreedy,5546.023,418226.000,507237.000
lazygreedy,5551.870,418447.000,508000.000
lazygreedy,5560.950,418972.000,509497.000
lazygreedy,5574.146,419447.000,510552.000
lazygreedy,5588.373,420048.000,512126.000
lazygreedy,5597.624,420569.000,513749.000
lazygreedy,5630.067,421663.000,516750.000
lazygreedy,5643.275,422017.000,517850.000
lazygreedy,5647.010,422111.000,518100.000
lazygreedy,5670.038,422718.000,520054.000
lazygreedy,5674.092,422865.000,520480.000
lazygreedy,5683.508,423272.000,521339.000
lazygreedy,5706.406,424576.000,525562.000
lazygreedy,5706.770,424602.000,525589.000
lazygreedy,5708.348,424676.000,525806.000
lazygreedy,5712.376,424837.000,526219.000
lazygreedy,5714.327,424887.000,526364.000
lazygreedy,5742.145,426099.000,529696.000
lazygreedy,5743.174,426227.000,530117.000
lazygreedy,5745.089,426250.000,530142.000
lazygreedy,5752.540,426576.000,531217.000
lazygreedy,5753.093,426594.000,531276.000
lazygreedy,5756.104,426753.000,531689.000
lazygreedy,5767.139,427232.000,533149.000
lazygreedy,5770.082,427395.000,533643.000
lazygreedy,5773.092,427482.000,533936.000
lazygreedy,5776.310,427602.000,534310.000
lazygreedy,5795.080,428277.000,535985.000
lazygreedy,5798.282,428396.000,536295.000
lazygreedy,5801.021,428470.000,536554.000
lazygreedy,5816.064,428998.000,538094.000
lazygreedy,5820.834,429209.000,538436.000


==> lazygreedy_thread2.txt <==
algoname,time,obj,con
lazygreedy,0,0,0
lazygreedy,38.348,40001.000,2.000
lazygreedy,39.133,40792.000,9.000
lazygreedy,41.023,42252.000,30.000
lazygreedy,42.100,43195.000,51.000
lazygreedy,43.034,44020.000,73.000
lazygreedy,46.042,45611.000,124.000
lazygreedy,58.000,49436.000,313.000
lazygreedy,64.030,51287.000,442.000
lazygreedy,100.034,61626.000,1538.000
lazygreedy,109.063,64378.000,1936.000
lazygreedy,111.044,64624.000,1975.000
lazygreedy,123.052,66572.000,2286.000
lazygreedy,144.055,71711.000,3274.000
lazygreedy,165.356,76600.000,4392.000
lazygreedy,169.094,77335.000,4504.000
lazygreedy,175.290,78153.000,4717.000
lazygreedy,187.291,81344.000,5592.000
lazygreedy,194.227,83639.000,6247.000
lazygreedy,194.316,83655.000,6252.000
lazygreedy,199.015,84990.000,6625.000
lazygreedy,207.044,85987.000,6892.000
lazygreedy,208.049,86086.000,6923.000
lazygreedy,229.450,89297.000,7877.000
lazygreedy,243.391,91850.000,8714.000
lazygreedy,254.010,94135.000,9239.000
lazygreedy,255.026,94355.000,9246.000
lazygreedy,264.019,95932.000,9729.000
lazygreedy,268.134,96353.000,9880.000
lazygreedy,294.012,99969.000,11181.000
lazygreedy,316.988,103713.000,12779.000
lazygreedy,330.085,105609.000,13639.000
lazygreedy,336.000,106224.000,13898.000
lazygreedy,359.019,108534.000,14872.000
lazygreedy,368.002,109923.000,15536.000
lazygreedy,377.008,111461.000,15635.000
lazygreedy,393.582,113920.000,16680.000
lazygreedy,394.066,114004.000,16718.000
lazygreedy,395.073,114348.000,16865.000
lazygreedy,396.085,114477.000,16934.000
lazygreedy,399.047,114844.000,17042.000
lazygreedy,411.048,116367.000,17826.000
lazygreedy,436.053,118916.000,19147.000
lazygreedy,445.572,120809.000,20237.000
lazygreedy,460.003,122706.000,21280.000
lazygreedy,463.092,122924.000,21397.000
lazygreedy,464.115,123065.000,21481.000
lazygreedy,494.314,126621.000,23198.000
lazygreedy,495.150,126970.000,23418.000
lazygreedy,512.014,128512.000,24241.000
lazygreedy,550.031,131962.000,26313.000
lazygreedy,556.116,132499.000,26609.000
lazygreedy,571.077,133894.000,27216.000
lazygreedy,578.230,134673.000,27653.000
lazygreedy,589.180,135937.000,28452.000
lazygreedy,597.084,136510.000,28814.000
lazygreedy,618.456,140173.000,31436.000
lazygreedy,626.013,140964.000,31932.000
lazygreedy,639.136,141949.000,32585.000
lazygreedy,647.528,142920.000,32926.000
lazygreedy,648.098,142962.000,32951.000
lazygreedy,664.132,144411.000,33964.000
lazygreedy,672.193,145418.000,34688.000
lazygreedy,673.412,145438.000,34688.000
lazygreedy,698.300,147627.000,36196.000
lazygreedy,705.222,148075.000,36464.000
lazygreedy,713.131,148856.000,37013.000
lazygreedy,717.041,149062.000,37064.000
lazygreedy,726.249,149961.000,37600.000
lazygreedy,742.129,151294.000,38608.000
lazygreedy,772.040,153520.000,40165.000
lazygreedy,778.167,153934.000,40404.000
lazygreedy,796.128,155062.000,41160.000
lazygreedy,802.001,155577.000,41428.000
lazygreedy,809.905,156063.000,41802.000
lazygreedy,815.334,156556.000,42216.000
lazygreedy,821.195,156934.000,42536.000
lazygreedy,847.228,159022.000,44131.000
lazygreedy,860.539,160273.000,45186.000
lazygreedy,867.138,160899.000,45601.000
lazygreedy,879.184,162046.000,46564.000
lazygreedy,879.995,162135.000,46641.000
lazygreedy,887.066,162758.000,47123.000
lazygreedy,891.698,163008.000,47339.000
lazygreedy,920.838,167897.000,51782.000
lazygreedy,921.609,167957.000,51832.000
lazygreedy,924.460,168326.000,52098.000
lazygreedy,944.018,170511.000,54017.000
lazygreedy,947.346,172570.000,55967.000
lazygreedy,970.168,173964.000,57023.000
lazygreedy,976.020,174501.000,57419.000
lazygreedy,982.224,174966.000,57729.000
lazygreedy,993.206,175743.000,58398.000
lazygreedy,1000.106,176141.000,58755.000
lazygreedy,1028.089,177503.000,59915.000
lazygreedy,1031.076,177682.000,60056.000
lazygreedy,1032.003,177794.000,60071.000
lazygreedy,1041.004,178186.000,60445.000
lazygreedy,1044.041,178367.000,60617.000
lazygreedy,1046.111,178462.000,60708.000
lazygreedy,1051.740,178857.000,61103.000
lazygreedy,1079.018,180878.000,62738.000
lazygreedy,1082.108,181127.000,62855.000
lazygreedy,1094.948,182174.000,63931.000
lazygreedy,1095.144,182187.000,63931.000
lazygreedy,1111.253,183405.000,65178.000
lazygreedy,1117.032,183944.000,65452.000
lazygreedy,1133.161,184945.000,66275.000
lazygreedy,1137.056,185156.000,66471.000
lazygreedy,1175.108,187466.000,68306.000
lazygreedy,1191.134,188489.000,69142.000
lazygreedy,1206.581,189739.000,70536.000
lazygreedy,1206.726,189743.000,70540.000
lazygreedy,1218.459,190665.000,71255.000
lazygreedy,1220.032,190718.000,71310.000
lazygreedy,1229.172,191359.000,71927.000
lazygreedy,1235.668,191918.000,72529.000
lazygreedy,1236.108,191924.000,72536.000
lazygreedy,1250.087,192913.000,73520.000
lazygreedy,1255.103,193163.000,73732.000
lazygreedy,1277.623,194681.000,75445.000
lazygreedy,1278.103,194689.000,75448.000
lazygreedy,1280.096,194787.000,75557.000
lazygreedy,1286.439,195158.000,75943.000
lazygreedy,1325.095,197455.000,78419.000
lazygreedy,1349.010,198842.000,79679.000
lazygreedy,1357.110,199294.000,80155.000
lazygreedy,1359.152,199400.000,80269.000
lazygreedy,1360.191,199494.000,80332.000
lazygreedy,1364.037,199683.000,80500.000
lazygreedy,1381.176,200686.000,81549.000
lazygreedy,1382.861,200811.000,81707.000
lazygreedy,1401.126,201801.000,82677.000
lazygreedy,1404.448,201949.000,82867.000
lazygreedy,1406.119,202005.000,82939.000
lazygreedy,1411.029,202227.000,83201.000
lazygreedy,1414.058,202449.000,83294.000
lazygreedy,1426.089,203145.000,84065.000
lazygreedy,1432.035,203428.000,84350.000
lazygreedy,1442.041,203936.000,84887.000
lazygreedy,1477.236,205749.000,86714.000
lazygreedy,1484.080,206095.000,87107.000
lazygreedy,1489.196,206345.000,87440.000
lazygreedy,1491.036,206455.000,87529.000
lazygreedy,1493.344,206598.000,87681.000
lazygreedy,1511.401,207882.000,89327.000
lazygreedy,1515.580,207903.000,89332.000
lazygreedy,1515.742,207910.000,89336.000
lazygreedy,1530.465,208727.000,90274.000
lazygreedy,1551.249,209722.000,91403.000
lazygreedy,1552.791,209802.000,91499.000
lazygreedy,1564.251,210377.000,92149.000
lazygreedy,1598.532,213392.000,96259.000
lazygreedy,1601.313,213574.000,96476.000
lazygreedy,1619.158,214600.000,97827.000
lazygreedy,1639.060,215558.000,98903.000
lazygreedy,1644.081,215780.000,99218.000
lazygreedy,1649.143,216028.000,99403.000
lazygreedy,1657.114,216419.000,99960.000
lazygreedy,1667.434,217048.000,100859.000
lazygreedy,1667.935,217093.000,100897.000
lazygreedy,1667.969,217097.000,100897.000
lazygreedy,1668.297,217100.000,100899.000
lazygreedy,1670.190,217367.000,101279.000
lazygreedy,1680.489,217891.000,101748.000
lazygreedy,1696.843,218763.000,102911.000
lazygreedy,1705.062,219396.000,103265.000
lazygreedy,1710.068,219669.000,103600.000
lazygreedy,1719.050,220151.000,104165.000
lazygreedy,1732.704,220932.000,105174.000
lazygreedy,1732.963,220987.000,105255.000
lazygreedy,1734.488,221022.000,105304.000
lazygreedy,1750.017,221749.000,106234.000
lazygreedy,1765.109,222339.000,107024.000
lazygreedy,1778.004,222970.000,107922.000
lazygreedy,1784.624,223122.000,108152.000
lazygreedy,1787.157,223714.000,109050.000
lazygreedy,1793.808,223752.000,109050.000
lazygreedy,1796.175,223867.000,109208.000
lazygreedy,1797.159,223984.000,109256.000
lazygreedy,1803.147,224263.000,109665.000
lazygreedy,1810.070,224582.000,110032.000
lazygreedy,1818.366,225075.000,110543.000
lazygreedy,1821.214,225201.000,110724.000
lazygreedy,1824.731,225380.000,110968.000
lazygreedy,1826.231,225471.000,111067.000
lazygreedy,1841.044,226089.000,111908.000
lazygreedy,1889.336,228882.000,115719.000
lazygreedy,1898.224,229667.000,116714.000
lazygreedy,1900.136,229804.000,116785.000
lazygreedy,1910.299,230283.000,117490.000
lazygreedy,1912.363,230355.000,117604.000
lazygreedy,1915.057,230864.000,118373.000
lazygreedy,1920.053,230929.000,118373.000
lazygreedy,1938.455,232019.000,119476.000
lazygreedy,1941.069,232205.000,119685.000
lazygreedy,1944.076,232304.000,119771.000
lazygreedy,1953.308,232732.000,120326.000
lazygreedy,1968.345,233275.000,121116.000
lazygreedy,1981.399,233950.000,122073.000
lazygreedy,1982.240,233957.000,122073.000
lazygreedy,1988.480,234294.000,122501.000
lazygreedy,1989.111,234318.000,122540.000
lazygreedy,1995.022,234589.000,122777.000
lazygreedy,2001.165,234902.000,123138.000
lazygreedy,2014.101,235617.000,124109.000
lazygreedy,2016.146,235706.000,124223.000
lazygreedy,2019.183,235830.000,124411.000
lazygreedy,2021.014,235954.000,124486.000
lazygreedy,2034.827,236707.000,125301.000
lazygreedy,2042.875,237220.000,126061.000
lazygreedy,2045.058,237308.000,126186.000
lazygreedy,2050.314,237668.000,126769.000
lazygreedy,2075.024,238562.000,128077.000
lazygreedy,2078.213,238665.000,128240.000
lazygreedy,2099.139,239600.000,129447.000
lazygreedy,2112.054,240111.000,130196.000
lazygreedy,2122.037,240874.000,131139.000
lazygreedy,2134.106,241750.000,131662.000
lazygreedy,2136.138,241829.000,131779.000
lazygreedy,2143.075,242112.000,132192.000
lazygreedy,2145.182,242164.000,132280.000
lazygreedy,2153.215,242475.000,132784.000
lazygreedy,2154.364,242526.000,132854.000
lazygreedy,2161.279,242829.000,133298.000
lazygreedy,2163.128,242904.000,133408.000
lazygreedy,2169.336,243138.000,133715.000
lazygreedy,2183.347,243695.000,134540.000
lazygreedy,2187.870,243863.000,134813.000
lazygreedy,2199.209,244622.000,135734.000
lazygreedy,2209.946,245140.000,136443.000
lazygreedy,2210.498,245173.000,136489.000
lazygreedy,2233.586,252309.000,148823.000
lazygreedy,2277.349,252364.000,148831.000
lazygreedy,2277.506,252384.000,148834.000
lazygreedy,2278.128,252444.000,148869.000
lazygreedy,2280.003,252677.000,149153.000
lazygreedy,2282.345,252828.000,149334.000
lazygreedy,2315.262,257973.000,157632.000
lazygreedy,2315.313,257977.000,157634.000
lazygreedy,2327.058,259601.000,159679.000
lazygreedy,2349.050,261399.000,162250.000
lazygreedy,2358.041,261885.000,162925.000
lazygreedy,2376.008,263084.000,164701.000
lazygreedy,2381.057,263456.000,165051.000
lazygreedy,2392.115,264050.000,166014.000
lazygreedy,2399.245,264404.000,166549.000
lazygreedy,2402.364,264625.000,166945.000
lazygreedy,2408.420,265458.000,168157.000
lazygreedy,2412.720,265524.000,168262.000
lazygreedy,2414.161,265618.000,168383.000
lazygreedy,2441.066,267243.000,170777.000
lazygreedy,2447.070,267651.000,171467.000
lazygreedy,2450.128,267913.000,171759.000
lazygreedy,2451.007,267965.000,171791.000
lazygreedy,2456.073,268264.000,172166.000
lazygreedy,2466.147,268858.000,173115.000
lazygreedy,2470.154,269025.000,173395.000
lazygreedy,2485.246,270158.000,175086.000
lazygreedy,2486.147,270232.000,175176.000
lazygreedy,2500.023,271120.000,176492.000
lazygreedy,2501.295,271124.000,176499.000
lazygreedy,2518.052,272463.000,178997.000
lazygreedy,2523.059,272814.000,179550.000
lazygreedy,2531.051,273697.000,180557.000
lazygreedy,2555.946,275493.000,183281.000
lazygreedy,2566.097,276125.000,184290.000
lazygreedy,2567.155,276178.000,184380.000
lazygreedy,2579.066,277159.000,185812.000
lazygreedy,2595.674,278555.000,188224.000
lazygreedy,2599.480,278599.000,188310.000
lazygreedy,2599.852,278622.000,188355.000
lazygreedy,2600.012,278631.000,188355.000
lazygreedy,2621.131,280024.000,190573.000
lazygreedy,2634.058,280945.000,192087.000
lazygreedy,2640.055,281216.000,192522.000
lazygreedy,2655.037,281964.000,193716.000
lazygreedy,2656.058,282043.000,193716.000
lazygreedy,2664.001,282578.000,194167.000
lazygreedy,2665.084,282616.000,194241.000
lazygreedy,2681.926,283593.000,195464.000
lazygreedy,2701.133,284357.000,196916.000
lazygreedy,2723.172,285403.000,198607.000
lazygreedy,2724.028,285422.000,198645.000
lazygreedy,2739.061,286633.000,200888.000
lazygreedy,2745.786,286880.000,201366.000
lazygreedy,2758.422,287784.000,202800.000
lazygreedy,2764.006,288151.000,203437.000
lazygreedy,2765.755,288298.000,203614.000
lazygreedy,2768.016,288457.000,203824.000
lazygreedy,2773.035,288741.000,204305.000
lazygreedy,2777.058,289065.000,204610.000
lazygreedy,2814.411,291360.000,208765.000
lazygreedy,2815.103,291387.000,208815.000
lazygreedy,2861.080,293880.000,213502.000
lazygreedy,2872.106,294357.000,214417.000
lazygreedy,2877.216,294591.000,214874.000
lazygreedy,2883.190,294883.000,215446.000
lazygreedy,2884.097,294933.000,215460.000
lazygreedy,2887.621,295149.000,215871.000
lazygreedy,2898.396,295788.000,217110.000
lazygreedy,2900.027,295912.000,217316.000
lazygreedy,2903.015,296026.000,217546.000
lazygreedy,2904.675,296108.000,217724.000
lazygreedy,2907.628,296302.000,218122.000
lazygreedy,2913.028,296565.000,218601.000
lazygreedy,2921.641,296980.000,219411.000
lazygreedy,2926.681,298698.000,223167.000
lazygreedy,2928.055,298712.000,223167.000
lazygreedy,2929.581,298718.000,223167.000
lazygreedy,2933.367,298722.000,223167.000
lazygreedy,2957.139,300360.000,225359.000
lazygreedy,2962.064,300585.000,225789.000
lazygreedy,2979.794,301716.000,228021.000
lazygreedy,2984.413,302177.000,228799.000
lazygreedy,2987.402,302272.000,228983.000
lazygreedy,2998.163,302790.000,229894.000
lazygreedy,3002.608,303061.000,230431.000
lazygreedy,3027.335,304517.000,233187.000
lazygreedy,3031.337,304849.000,233806.000
lazygreedy,3039.737,305387.000,234835.000
lazygreedy,3043.155,305617.000,235069.000
lazygreedy,3044.675,305704.000,235240.000
lazygreedy,3046.015,305795.000,235410.000
lazygreedy,3075.144,308204.000,240697.000
lazygreedy,3097.057,309381.000,242660.000
lazygreedy,3110.164,310015.000,243993.000
lazygreedy,3136.165,311667.000,247396.000
lazygreedy,3140.074,311833.000,247713.000
lazygreedy,3151.253,312234.000,248541.000
lazygreedy,3156.480,312521.000,249155.000
lazygreedy,3170.786,314110.000,252819.000
lazygreedy,3170.906,314111.000,252820.000
lazygreedy,3172.920,314237.000,253111.000
lazygreedy,3175.424,314385.000,253456.000
lazygreedy,3181.006,314630.000,253939.000
lazygreedy,3187.916,314956.000,254641.000
lazygreedy,3196.210,315365.000,255522.000
lazygreedy,3198.013,315447.000,255672.000
lazygreedy,3213.228,316665.000,257899.000
lazygreedy,3222.041,316965.000,258511.000
lazygreedy,3223.819,317060.000,258718.000
lazygreedy,3224.112,317070.000,258742.000
lazygreedy,3227.145,317204.000,259041.000
lazygreedy,3235.075,317736.000,260031.000
lazygreedy,3236.711,317882.000,260377.000
lazygreedy,3267.101,320150.000,264013.000
lazygreedy,3270.207,320513.000,264789.000
lazygreedy,3278.517,320867.000,265556.000
lazygreedy,3284.125,321252.000,266344.000
lazygreedy,3292.074,321964.000,267866.000
lazygreedy,3303.486,322387.000,268739.000
lazygreedy,3328.096,323659.000,271173.000
lazygreedy,3348.047,324986.000,274074.000
lazygreedy,3349.040,325035.000,274171.000
lazygreedy,3393.568,328052.000,280962.000
lazygreedy,3410.453,329109.000,283466.000
lazygreedy,3412.146,329131.000,283521.000
lazygreedy,3417.249,329505.000,284279.000
lazygreedy,3423.150,329744.000,284747.000
lazygreedy,3439.033,330363.000,286116.000
lazygreedy,3465.070,331826.000,289416.000
lazygreedy,3476.024,332226.000,290264.000
lazygreedy,3495.198,333285.000,292542.000
lazygreedy,3520.474,334815.000,295642.000
lazygreedy,3525.433,335258.000,296649.000
lazygreedy,3526.948,335259.000,296649.000
lazygreedy,3531.615,335598.000,297433.000
lazygreedy,3532.408,335611.000,297461.000
lazygreedy,3540.031,335999.000,298383.000
lazygreedy,3541.086,336081.000,298556.000
lazygreedy,3548.126,336572.000,299719.000
lazygreedy,3559.341,337455.000,301565.000
lazygreedy,3582.339,338657.000,304063.000
lazygreedy,3609.023,339880.000,306924.000
lazygreedy,3659.046,343783.000,315661.000
lazygreedy,3660.047,343856.000,315749.000
lazygreedy,3665.162,344133.000,316360.000
lazygreedy,3679.499,344860.000,317823.000
lazygreedy,3699.173,345889.000,319719.000
lazygreedy,3712.203,346435.000,320920.000
lazygreedy,3716.071,346614.000,321220.000
lazygreedy,3718.075,346694.000,321400.000
lazygreedy,3723.160,346848.000,321736.000
lazygreedy,3730.480,347342.000,323041.000
lazygreedy,3770.030,349639.000,327884.000
lazygreedy,3777.163,350053.000,328608.000
lazygreedy,3780.218,350173.000,328776.000
lazygreedy,3811.132,352124.000,332794.000
lazygreedy,3815.070,352321.000,333191.000
lazygreedy,3816.187,352383.000,333359.000
lazygreedy,3829.999,353346.000,335801.000
lazygreedy,3841.754,354116.000,337453.000
lazygreedy,3850.070,354525.000,338284.000
lazygreedy,3874.024,355630.000,340993.000
lazygreedy,3879.686,355853.000,341478.000
lazygreedy,3906.675,357337.000,345019.000
lazygreedy,3909.152,357482.000,345331.000
lazygreedy,3911.278,357595.000,345503.000
lazygreedy,3938.326,359374.000,350274.000
lazygreedy,3941.097,359516.000,350555.000
lazygreedy,3948.095,359924.000,351049.000
lazygreedy,3959.013,360380.000,352028.000
lazygreedy,3967.045,360820.000,352811.000
lazygreedy,3968.060,360887.000,352892.000
lazygreedy,3969.037,360921.000,352954.000
lazygreedy,3973.098,361226.000,353741.000
lazygreedy,3976.905,361397.000,354184.000
lazygreedy,3979.041,361464.000,354370.000
lazygreedy,3991.389,362011.000,355476.000
lazygreedy,4000.491,362497.000,356751.000
lazygreedy,4006.094,362751.000,357348.000
lazygreedy,4015.107,363088.000,358210.000
lazygreedy,4024.066,363534.000,359224.000
lazygreedy,4040.962,364462.000,361558.000
lazygreedy,4057.484,365689.000,364814.000
lazygreedy,4086.625,367553.000,369554.000
lazygreedy,4088.031,367639.000,369713.000
lazygreedy,4094.101,367975.000,370448.000
lazygreedy,4099.020,368218.000,371038.000
lazygreedy,4103.144,368373.000,371401.000
lazygreedy,4105.179,368447.000,371558.000
lazygreedy,4114.193,368975.000,372975.000
lazygreedy,4130.222,369794.000,375155.000
lazygreedy,4136.366,370033.000,375831.000
lazygreedy,4138.274,370103.000,376005.000
lazygreedy,4140.031,370556.000,377209.000
lazygreedy,4157.188,371158.000,378735.000
lazygreedy,4159.010,371297.000,378975.000
lazygreedy,4170.655,372014.000,380555.000
lazygreedy,4175.061,372219.000,381137.000
lazygreedy,4197.060,373242.000,383668.000
lazygreedy,4202.254,373475.000,384326.000
lazygreedy,4205.091,373642.000,384571.000
lazygreedy,4214.316,374226.000,385711.000
lazygreedy,4245.116,375893.000,390034.000
lazygreedy,4247.646,376004.000,390242.000
lazygreedy,4249.167,376058.000,390401.000
lazygreedy,4284.022,377548.000,393821.000
lazygreedy,4286.094,377631.000,394060.000
lazygreedy,4291.001,377779.000,394420.000
lazygreedy,4305.002,378208.000,395570.000
lazygreedy,4306.184,378249.000,395669.000
lazygreedy,4325.570,379256.000,398512.000
lazygreedy,4325.885,379268.000,398537.000
lazygreedy,4335.166,379529.000,399288.000
lazygreedy,4343.685,380684.000,402759.000
lazygreedy,4349.286,380758.000,402886.000
lazygreedy,4351.016,380877.000,403121.000
lazygreedy,4359.105,381399.000,404365.000
lazygreedy,4374.103,382320.000,406520.000
lazygreedy,4377.802,382471.000,406948.000
lazygreedy,4382.068,382765.000,407793.000
lazygreedy,4428.058,385107.000,414326.000
lazygreedy,4446.911,386197.000,417468.000
lazygreedy,4447.082,386212.000,417514.000
lazygreedy,4447.685,386234.000,417582.000
lazygreedy,4459.039,386692.000,418821.000
lazygreedy,4493.052,388293.000,423327.000
lazygreedy,4494.127,388327.000,423427.000
lazygreedy,4498.174,388475.000,423813.000
lazygreedy,4519.231,390238.000,429112.000
lazygreedy,4520.932,390402.000,429530.000
lazygreedy,4522.040,390446.000,429582.000
lazygreedy,4524.205,390560.000,429939.000
lazygreedy,4528.003,390688.000,430255.000
lazygreedy,4549.709,391807.000,433423.000
lazygreedy,4560.525,392274.000,434755.000
lazygreedy,4566.202,392467.000,435310.000
lazygreedy,4568.575,392895.000,436602.000
lazygreedy,4589.727,394209.000,440291.000
lazygreedy,4594.301,394430.000,440949.000
lazygreedy,4648.601,397207.000,448609.000
lazygreedy,4649.590,397208.000,448609.000
lazygreedy,4692.310,399545.000,455063.000
lazygreedy,4697.311,399829.000,455962.000
lazygreedy,4704.523,400171.000,456853.000
lazygreedy,4721.516,401619.000,461448.000
lazygreedy,4727.467,401962.000,462237.000
lazygreedy,4727.675,401965.000,462237.000
lazygreedy,4727.933,401986.000,462238.000
lazygreedy,4732.055,402131.000,462594.000
lazygreedy,4733.258,402175.000,462737.000
lazygreedy,4748.963,402781.000,464314.000
lazygreedy,4761.271,403326.000,465931.000
lazygreedy,4771.407,404104.000,468379.000
lazygreedy,4771.950,404197.000,468681.000
lazygreedy,4777.390,404436.000,469319.000
lazygreedy,4784.127,404709.000,470115.000
lazygreedy,4786.035,404777.000,470290.000
lazygreedy,4798.028,405326.000,471411.000
lazygreedy,4822.805,406734.000,475325.000
lazygreedy,4846.866,407876.000,478463.000
lazygreedy,4849.046,407944.000,478670.000
lazygreedy,4851.464,408022.000,478850.000
lazygreedy,4861.447,408533.000,480470.000
lazygreedy,4869.089,408794.000,481110.000
lazygreedy,4876.001,409125.000,482129.000
lazygreedy,4894.003,409721.000,483914.000
lazygreedy,4913.146,410678.000,486007.000
lazygreedy,4927.051,411253.000,487607.000
lazygreedy,4940.037,411756.000,488988.000
lazygreedy,4947.155,412078.000,489742.000
lazygreedy,4983.019,413869.000,494720.000
lazygreedy,4988.347,414104.000,495425.000
lazygreedy,4992.120,414210.000,495782.000
lazygreedy,4999.417,414540.000,496869.000
lazygreedy,5009.265,414936.000,497861.000
lazygreedy,5012.203,415101.000,498310.000
lazygreedy,5017.051,415327.000,498833.000
lazygreedy,5026.177,415761.000,499950.000
lazygreedy,5028.561,415892.000,500393.000
lazygreedy,5041.152,416446.000,502076.000
lazygreedy,5050.017,416779.000,503040.000
lazygreedy,5106.020,419524.000,510823.000
lazygreedy,5126.273,420525.000,513681.000
lazygreedy,5140.053,421060.000,515148.000
lazygreedy,5169.008,422141.000,518196.000
lazygreedy,5178.147,422394.000,518980.000
lazygreedy,5192.433,422862.000,520452.000
lazygreedy,5203.223,423399.000,521658.000
lazygreedy,5204.155,423453.000,521812.000
lazygreedy,5211.044,424381.000,524901.000
lazygreedy,5223.046,424702.000,525782.000
lazygreedy,5232.131,425113.000,526948.000
lazygreedy,5235.058,425244.000,527322.000
lazygreedy,5239.594,425457.000,527962.000
lazygreedy,5247.061,425838.000,528767.000
lazygreedy,5267.263,426891.000,531982.000
lazygreedy,5268.810,426954.000,532164.000
lazygreedy,5276.065,427382.000,533535.000
lazygreedy,5280.187,427520.000,534015.000
lazygreedy,5288.155,427969.000,535356.000
lazygreedy,5301.561,428390.000,536566.000
lazygreedy,5308.084,428669.000,537136.000
lazygreedy,5311.196,428773.000,537506.000
lazygreedy,5315.140,428931.000,537881.000
lazygreedy,5322.014,429271.000,538589.000
lazygreedy,5323.043,429300.000,538686.000
lazygreedy,5334.113,429795.000,540126.000
lazygreedy,5343.136,430236.000,541585.000
lazygreedy,5349.959,430672.000,543049.000
lazygreedy,5351.093,430746.000,543280.000
lazygreedy,5358.184,431236.000,544731.000
lazygreedy,5367.574,431534.000,545514.000
lazygreedy,5389.023,432522.000,548619.000
lazygreedy,5401.121,433122.000,550652.000
lazygreedy,5407.339,433365.000,551231.000
lazygreedy,5409.145,433417.000,551409.000
lazygreedy,5416.095,433916.000,553118.000
lazygreedy,5420.269,434106.000,553765.000
lazygreedy,5428.064,434430.000,554810.000
lazygreedy,5434.033,434624.000,555445.000
lazygreedy,5443.028,434958.000,556364.000
lazygreedy,5455.478,435472.000,557890.000
lazygreedy,5458.021,435589.000,558177.000
lazygreedy,5474.203,436384.000,560675.000
lazygreedy,5495.068,437528.000,563864.000
lazygreedy,5501.021,437726.000,564374.000
lazygreedy,5509.148,437980.000,565136.000
lazygreedy,5513.143,438095.000,565522.000
lazygreedy,5544.800,440924.000,575760.000
lazygreedy,5546.613,441110.000,576055.000
lazygreedy,5547.548,441197.000,576205.000
lazygreedy,5547.759,441204.000,576219.000
lazygreedy,5569.693,442777.000,580556.000
lazygreedy,5585.226,443377.000,582557.000
lazygreedy,5591.333,443704.000,583568.000
lazygreedy,5601.916,444163.000,585088.000
lazygreedy,5622.476,445686.000,589946.000
lazygreedy,5635.009,446209.000,590416.000
lazygreedy,5639.120,446399.000,590855.000
lazygreedy,5642.204,446525.000,591257.000
lazygreedy,5649.004,447007.000,592245.000
lazygreedy,5655.171,447255.000,593019.000
lazygreedy,5659.120,447432.000,593673.000
lazygreedy,5669.277,447819.000,594854.000
lazygreedy,5695.537,449058.000,598678.000
lazygreedy,5699.183,449251.000,599086.000
lazygreedy,5708.507,449708.000,600621.000
lazygreedy,5715.027,449944.000,601386.000
lazygreedy,5720.187,450091.000,601922.000
lazygreedy,5721.088,450122.000,602027.000
lazygreedy,5726.241,450381.000,602625.000
lazygreedy,5732.245,450618.000,603377.000
lazygreedy,5736.128,450728.000,603774.000
lazygreedy,5744.119,451115.000,605092.000
lazygreedy,5746.448,451227.000,605388.000
lazygreedy,5747.613,451229.000,605395.000
lazygreedy,5755.330,451546.000,606296.000
lazygreedy,5756.156,451662.000,606641.000
lazygreedy,5779.054,452839.000,609426.000
lazygreedy,5781.319,452996.000,609803.000
lazygreedy,5790.494,453426.000,611206.000
lazygreedy,5794.008,453630.000,611626.000
lazygreedy,5810.659,454522.000,614217.000
lazygreedy,5811.163,454533.000,614249.000
lazygreedy,5812.524,454599.000,614498.000
lazygreedy,5821.142,454937.000,615564.000
lazygreedy,5822.013,454972.000,615684.000
lazygreedy,5825.078,455080.000,615991.000
lazygreedy,5834.043,455512.000,616841.000
lazygreedy,5845.033,455905.000,618166.000
lazygreedy,5846.855,455991.000,618483.000
lazygreedy,5870.043,456920.000,621032.000
lazygreedy,5893.845,458129.000,624922.000
lazygreedy,5896.003,458230.000,625308.000
lazygreedy,5906.751,458712.000,626940.000
lazygreedy,5921.212,459209.000,628678.000
lazygreedy,5928.086,459428.000,629440.000
lazygreedy,5947.061,460565.000,632159.000
lazygreedy,5952.729,460879.000,633261.000
lazygreedy,5966.244,461597.000,635877.000
lazygreedy,5967.216,461674.000,636175.000
lazygreedy,5972.286,461871.000,636906.000
lazygreedy,5973.175,461905.000,637024.000
lazygreedy,6003.504,463522.000,642664.000
lazygreedy,6024.007,464684.000,645526.000
lazygreedy,6031.169,464922.000,646286.000
lazygreedy,6033.693,465032.000,646685.000
lazygreedy,6043.054,465475.000,647795.000
lazygreedy,6045.331,465663.000,648514.000
lazygreedy,6046.497,465664.000,648514.000
lazygreedy,6047.144,465715.000,648594.000
lazygreedy,6059.645,466440.000,650786.000
lazygreedy,6071.496,466993.000,652462.000
lazygreedy,6072.056,467018.000,652553.000
lazygreedy,6073.810,467127.000,652907.000
lazygreedy,6077.101,467234.000,653254.000
lazygreedy,6085.397,467604.000,654543.000
lazygreedy,6089.124,467759.000,654928.000
lazygreedy,6110.057,468678.000,657605.000
lazygreedy,6112.375,468750.000,657801.000
lazygreedy,6118.087,469088.000,658794.000
lazygreedy,6127.098,469469.000,660091.000
lazygreedy,6142.847,470685.000,664752.000
lazygreedy,6152.933,471138.000,666402.000
lazygreedy,6166.060,471656.000,668293.000
lazygreedy,6168.587,471737.000,668593.000
lazygreedy,6184.055,472232.000,670316.000
lazygreedy,6203.723,472824.000,672255.000
lazygreedy,6210.365,473015.000,672969.000
lazygreedy,6217.453,473189.000,673633.000
lazygreedy,6234.576,473686.000,675507.000
lazygreedy,6238.012,473871.000,675950.000
lazygreedy,6248.305,474601.000,678066.000
lazygreedy,6271.693,475622.000,681064.000
lazygreedy,6280.056,476009.000,681875.000
lazygreedy,6285.913,476273.000,682917.000
lazygreedy,6291.028,476680.000,684430.000
lazygreedy,6293.054,476733.000,684430.000
lazygreedy,6295.061,476804.000,684447.000
lazygreedy,6306.526,477346.000,686061.000
lazygreedy,6329.177,478310.000,689605.000
lazygreedy,6362.854,479896.000,695152.000
lazygreedy,6366.004,480027.000,695491.000
lazygreedy,6382.211,480689.000,697856.000
lazygreedy,6385.551,480829.000,698360.000
lazygreedy,6389.144,480962.000,698760.000
lazygreedy,6391.002,481041.000,698972.000
lazygreedy,6423.090,482543.000,704622.000
lazygreedy,6432.694,482740.000,705056.000
lazygreedy,6434.045,482781.000,705208.000
lazygreedy,6437.436,482934.000,705780.000
lazygreedy,6455.136,484376.000,710866.000
lazygreedy,6489.108,486118.000,716802.000
lazygreedy,6489.413,486122.000,716807.000
lazygreedy,6499.028,486508.000,718075.000
lazygreedy,6507.594,486858.000,719127.000
lazygreedy,6509.240,486888.000,719252.000
lazygreedy,6517.009,487115.000,720104.000
lazygreedy,6522.256,487338.000,720913.000
lazygreedy,6534.396,487947.000,722777.000
lazygreedy,6560.855,489234.000,727442.000
lazygreedy,6578.876,490066.000,730520.000
lazygreedy,6580.273,490076.000,730551.000
lazygreedy,6582.439,490161.000,730874.000
lazygreedy,6605.226,490970.000,733836.000
lazygreedy,6610.785,491182.000,734694.000
lazygreedy,6624.006,491710.000,736632.000
lazygreedy,6628.432,491953.000,737650.000
lazygreedy,6642.058,492357.000,739107.000
lazygreedy,6643.025,492405.000,739193.000
lazygreedy,6644.951,492500.000,739496.000
lazygreedy,6669.926,493719.000,743581.000
lazygreedy,6676.545,494087.000,744550.000
lazygreedy,6688.571,494910.000,747834.000
lazygreedy,6707.027,495804.000,750384.000
lazygreedy,6717.350,496280.000,752293.000
lazygreedy,6719.655,496375.000,752686.000
lazygreedy,6723.579,496573.000,753481.000
lazygreedy,6727.170,496698.000,753960.000
lazygreedy,6735.151,497061.000,755365.000
lazygreedy,6737.146,497138.000,755683.000
lazygreedy,6740.226,497228.000,755982.000
lazygreedy,6741.435,497270.000,756098.000
lazygreedy,6750.107,497746.000,757171.000
lazygreedy,6761.049,498243.000,758604.000
lazygreedy,6764.222,498336.000,758949.000
lazygreedy,6785.165,499234.000,761887.000
lazygreedy,6796.088,499651.000,763357.000
lazygreedy,6800.084,499762.000,763793.000
lazygreedy,6823.461,500581.000,766592.000
lazygreedy,6836.094,501078.000,768378.000
lazygreedy,6867.291,504422.000,781849.000
lazygreedy,6868.301,504437.000,781849.000
lazygreedy,6880.613,504445.000,781849.000
lazygreedy,6881.738,504466.000,781852.000
lazygreedy,6899.019,505632.000,784752.000
lazygreedy,6910.415,506119.000,786614.000
lazygreedy,6922.351,506544.000,788364.000
lazygreedy,6942.089,507342.000,791100.000
lazygreedy,6943.134,507367.000,791210.000
lazygreedy,6965.147,508226.000,794400.000
lazygreedy,6972.069,508461.000,795111.000
lazygreedy,6988.517,509251.000,797674.000
lazygreedy,7002.148,509787.000,798976.000
lazygreedy,7009.483,510140.000,800509.000
lazygreedy,7036.539,511205.000,804401.000
lazygreedy,7036.780,511388.000,805203.000
lazygreedy,7043.137,511646.000,805514.000
lazygreedy,7099.092,514222.000,814789.000
lazygreedy,7101.510,514282.000,814923.000
lazygreedy,7135.385,515837.000,820388.000
lazygreedy,7155.060,516410.000,822570.000
lazygreedy,7157.119,516469.000,822823.000
lazygreedy,7168.565,516911.000,824706.000
lazygreedy,7176.292,517421.000,826248.000
lazygreedy,7176.662,517425.000,826248.000
lazygreedy,7179.916,517591.000,826627.000
lazygreedy,7187.227,517828.000,827612.000
lazygreedy,7196.172,518263.000,829164.000
lazygreedy,7214.562,519070.000,832210.000
lazygreedy,7235.614,519903.000,835237.000
lazygreedy,7259.865,520888.000,839310.000
lazygreedy,7261.054,520924.000,839440.000
lazygreedy,7268.183,521201.000,840618.000
lazygreedy,7283.612,521849.000,842832.000
lazygreedy,7285.941,521976.000,843404.000
lazygreedy,7288.058,522075.000,843494.000
lazygreedy,7307.234,522877.000,846539.000
lazygreedy,7313.341,523126.000,847367.000
lazygreedy,7332.261,524107.000,851289.000
lazygreedy,7339.905,524629.000,853289.000
lazygreedy,7344.158,524735.000,853536.000
lazygreedy,7349.626,524958.000,854478.000
lazygreedy,7359.009,525300.000,855505.000
lazygreedy,7362.065,525576.000,856606.000
lazygreedy,7379.048,526208.000,858437.000
lazygreedy,7393.332,526917.000,860624.000
lazygreedy,7394.110,526932.000,860679.000
lazygreedy,7397.018,527039.000,861027.000
lazygreedy,7413.282,527674.000,862619.000
lazygreedy,7419.006,528079.000,863715.000
lazygreedy,7420.572,528104.000,863718.000
lazygreedy,7423.147,528230.000,864000.000
lazygreedy,7428.017,528380.000,864618.000
lazygreedy,7433.332,528639.000,865556.000
lazygreedy,7434.130,528665.000,865671.000
lazygreedy,7449.557,529200.000,867879.000
lazygreedy,7463.537,529734.000,870226.000
lazygreedy,7473.210,530140.000,872027.000
lazygreedy,7473.580,530148.000,872063.000
lazygreedy,7474.064,530169.000,872161.000
lazygreedy,7475.368,530211.000,872352.000
lazygreedy,7483.154,530459.000,873348.000
lazygreedy,7515.108,531587.000,877830.000
lazygreedy,7537.919,532629.000,882477.000
lazygreedy,7548.278,533107.000,884545.000
lazygreedy,7548.540,533130.000,884605.000
lazygreedy,7554.505,533442.000,885943.000
lazygreedy,7564.656,533868.000,887658.000
lazygreedy,7579.775,534399.000,889900.000
lazygreedy,7588.060,534790.000,890844.000
lazygreedy,7600.059,535209.000,892458.000
lazygreedy,7615.178,535713.000,894580.000
lazygreedy,7625.376,536097.000,895824.000
lazygreedy,7627.056,536135.000,895992.000
lazygreedy,7645.287,536842.000,898800.000
lazygreedy,7666.440,537744.000,902597.000
lazygreedy,7671.087,537912.000,903349.000
lazygreedy,7678.110,538158.000,904256.000
lazygreedy,7682.197,538293.000,904855.000
lazygreedy,7687.066,538480.000,905401.000
lazygreedy,7692.086,538647.000,906177.000
lazygreedy,7699.210,538960.000,907485.000
lazygreedy,7703.284,539203.000,908175.000
lazygreedy,7714.231,540873.000,915675.000
lazygreedy,7716.083,540879.000,915675.000
lazygreedy,7722.338,540934.000,915675.000
lazygreedy,7732.043,541243.000,916089.000
lazygreedy,7743.273,541775.000,918010.000
lazygreedy,7756.119,542348.000,920323.000
lazygreedy,7789.543,543691.000,925664.000
lazygreedy,7790.204,543709.000,925751.000
lazygreedy,7811.257,544451.000,929093.000
lazygreedy,7816.895,544636.000,929949.000
lazygreedy,7831.301,545240.000,932130.000
lazygreedy,7836.107,545437.000,932750.000
lazygreedy,7853.495,546171.000,935919.000
lazygreedy,7855.048,546266.000,936346.000
lazygreedy,7872.564,547419.000,941867.000
lazygreedy,7872.639,547425.000,941872.000
lazygreedy,7872.825,547434.000,941880.000
lazygreedy,7891.387,548280.000,944962.000
lazygreedy,7894.036,548511.000,945951.000
lazygreedy,7902.440,548795.000,946787.000
lazygreedy,7907.018,549723.000,951255.000
lazygreedy,7973.133,552156.000,961126.000
lazygreedy,8013.918,553872.000,968171.000
lazygreedy,8029.158,554594.000,971225.000
lazygreedy,8038.099,554960.000,972794.000
lazygreedy,8040.039,555073.000,973105.000
lazygreedy,8047.037,555443.000,974364.000
lazygreedy,8048.228,555474.000,974484.000
lazygreedy,8055.110,555654.000,975310.000
lazygreedy,8056.178,555680.000,975425.000
lazygreedy,8058.075,555729.000,975668.000
lazygreedy,8065.202,555947.000,976604.000
lazygreedy,8073.019,556152.000,977504.000
lazygreedy,8085.452,556527.000,979032.000
lazygreedy,8089.341,556633.000,979561.000
lazygreedy,8090.087,556642.000,979602.000
lazygreedy,8094.183,556755.000,980102.000
lazygreedy,8097.111,556901.000,980817.000
lazygreedy,8100.020,556985.000,981203.000
lazygreedy,8102.342,557041.000,981451.000
lazygreedy,8109.092,557173.000,982057.000
lazygreedy,8118.777,557389.000,983059.000
lazygreedy,8119.078,557398.000,983104.000
lazygreedy,8124.615,557588.000,983886.000
lazygreedy,8138.578,558227.000,986565.000
lazygreedy,8170.282,559490.000,992286.000
lazygreedy,8171.502,559503.000,992331.000
lazygreedy,8184.126,559976.000,994538.000
lazygreedy,8225.049,561804.000,1003184.000
lazygreedy,8226.261,561878.000,1003513.000
lazygreedy,8228.506,561952.000,1003849.000
lazygreedy,8229.346,561984.000,1003989.000
lazygreedy,8246.499,562774.000,1007619.000
lazygreedy,8254.186,563092.000,1009202.000
lazygreedy,8256.482,563103.000,1009202.000
lazygreedy,8263.004,563322.000,1010105.000
lazygreedy,8268.078,563472.000,1010828.000
lazygreedy,8270.222,563571.000,1011242.000
lazygreedy,8280.575,564074.000,1013323.000
lazygreedy,8331.401,566672.000,1025900.000
lazygreedy,8332.829,566726.000,1026121.000
lazygreedy,8334.307,566760.000,1026286.000
lazygreedy,8337.681,566979.000,1027383.000
lazygreedy,8338.937,566982.000,1027383.000
lazygreedy,8349.266,567653.000,1030699.000
lazygreedy,8353.190,567931.000,1031923.000
lazygreedy,8399.400,569555.000,1038532.000
lazygreedy,8401.007,569597.000,1038750.000
lazygreedy,8405.147,569711.000,1039293.000
lazygreedy,8409.086,569819.000,1039807.000
lazygreedy,8446.958,571151.000,1045593.000
lazygreedy,8452.483,571314.000,1046417.000
lazygreedy,8462.096,571810.000,1048826.000
lazygreedy,8467.283,571944.000,1049325.000
lazygreedy,8473.288,572121.000,1050174.000
lazygreedy,8474.001,572145.000,1050267.000
lazygreedy,8476.182,572251.000,1050658.000
lazygreedy,8486.191,572484.000,1051702.000
lazygreedy,8500.296,573113.000,1054392.000
lazygreedy,8512.242,574127.000,1058822.000
lazygreedy,8533.073,574840.000,1060955.000
lazygreedy,8544.360,575368.000,1063199.000
lazygreedy,8549.748,575676.000,1064777.000
lazygreedy,8555.096,575788.000,1065136.000
lazygreedy,8562.779,576069.000,1066559.000
lazygreedy,8574.033,576450.000,1068310.000
lazygreedy,8609.025,577922.000,1075044.000
lazygreedy,8621.173,578396.000,1076745.000
lazygreedy,8635.399,579078.000,1080283.000
lazygreedy,8647.366,579522.000,1082450.000
lazygreedy,8665.896,580100.000,1085275.000
lazygreedy,8666.045,580107.000,1085289.000
lazygreedy,8669.057,580232.000,1085698.000
lazygreedy,8670.404,580275.000,1085898.000
lazygreedy,8681.338,580603.000,1087591.000
lazygreedy,8689.515,580844.000,1088751.000
lazygreedy,8704.653,581629.000,1092549.000
lazygreedy,8720.659,582313.000,1095279.000
lazygreedy,8725.014,582439.000,1095765.000
lazygreedy,8737.018,583058.000,1097030.000
lazygreedy,8743.134,583279.000,1097530.000
lazygreedy,8764.050,583866.000,1099948.000
lazygreedy,8766.015,583915.000,1100130.000
lazygreedy,8773.108,584201.000,1101371.000
lazygreedy,8780.087,584405.000,1102239.000
lazygreedy,8785.443,584515.000,1102809.000
lazygreedy,8797.728,584989.000,1105275.000
lazygreedy,8798.193,585001.000,1105340.000
lazygreedy,8805.295,585286.000,1106518.000
lazygreedy,8812.331,585612.000,1107858.000
lazygreedy,8816.108,585706.000,1108334.000
lazygreedy,8826.845,586175.000,1109833.000
lazygreedy,8830.156,586314.000,1110463.000
lazygreedy,8842.139,586747.000,1112173.000


==> lazygreedy_thread4.txt <==
algoname,time,obj,con
lazygreedy,17.151,40778.000,9.000
lazygreedy,17.473,41147.000,13.000
lazygreedy,33.057,48936.000,281.000
lazygreedy,40.021,51036.000,426.000
lazygreedy,55.024,55585.000,849.000
lazygreedy,66.003,58869.000,1233.000
lazygreedy,78.033,61807.000,1557.000
lazygreedy,79.118,62618.000,1673.000
lazygreedy,91.010,64934.000,2017.000
lazygreedy,96.032,65533.000,2114.000
lazygreedy,107.045,67843.000,2499.000
lazygreedy,110.152,68348.000,2594.000
lazygreedy,114.058,69991.000,2930.000
lazygreedy,132.013,73519.000,3651.000
lazygreedy,134.060,74080.000,3775.000
lazygreedy,137.037,75358.000,4111.000
lazygreedy,145.034,77024.000,4431.000
lazygreedy,149.033,77546.000,4555.000
lazygreedy,159.000,79841.000,5205.000
lazygreedy,161.197,80581.000,5406.000
lazygreedy,171.936,83625.000,6240.000
lazygreedy,178.003,85194.000,6650.000
lazygreedy,210.165,90283.000,8165.000
lazygreedy,224.062,92401.000,8897.000
lazygreedy,248.056,96704.000,9996.000
lazygreedy,252.801,97638.000,10388.000
lazygreedy,253.007,97660.000,10397.000
lazygreedy,272.038,100194.000,11279.000
lazygreedy,274.060,100440.000,11383.000
lazygreedy,281.213,101983.000,12047.000
lazygreedy,302.064,105157.000,13446.000
lazygreedy,305.023,105541.000,13571.000
lazygreedy,361.001,112403.000,15875.000
lazygreedy,372.039,114549.000,16973.000
lazygreedy,374.063,114771.000,17017.000
lazygreedy,383.247,116178.000,17745.000
lazygreedy,387.002,116418.000,17861.000
lazygreedy,391.632,116845.000,18071.000
lazygreedy,407.184,118401.000,18864.000
lazygreedy,411.073,118922.000,19147.000
lazygreedy,419.911,120767.000,20224.000
lazygreedy,446.064,123852.000,21897.000
lazygreedy,451.088,124544.000,22170.000
lazygreedy,473.271,127153.000,23526.000
lazygreedy,481.099,127940.000,23987.000
lazygreedy,492.304,129291.000,24721.000
lazygreedy,522.962,131940.000,26309.000
lazygreedy,527.273,132350.000,26538.000
lazygreedy,541.084,133672.000,27120.000
lazygreedy,548.053,134375.000,27514.000
lazygreedy,549.227,134559.000,27608.000
lazygreedy,551.100,134716.000,27680.000
lazygreedy,553.062,135384.000,28098.000
lazygreedy,559.886,135741.000,28349.000
lazygreedy,565.056,136223.000,28627.000
lazygreedy,589.935,140173.000,31436.000
lazygreedy,591.017,140261.000,31458.000
lazygreedy,611.151,142169.000,32604.000
lazygreedy,621.258,143178.000,33093.000
lazygreedy,631.152,144064.000,33747.000
lazygreedy,639.153,144647.000,34119.000
lazygreedy,642.390,144918.000,34298.000
lazygreedy,650.572,146081.000,35175.000
lazygreedy,674.084,148082.000,36471.000
lazygreedy,675.074,148117.000,36499.000
lazygreedy,684.996,148970.000,37098.000
lazygreedy,701.014,150486.000,37996.000
lazygreedy,712.117,151382.000,38662.000
lazygreedy,719.055,151843.000,38970.000
lazygreedy,720.138,151885.000,39005.000
lazygreedy,731.358,152685.000,39633.000
lazygreedy,743.158,153601.000,40208.000
lazygreedy,745.075,153713.000,40303.000
lazygreedy,754.125,154341.000,40671.000
lazygreedy,756.090,154474.000,40768.000
lazygreedy,760.125,154772.000,40949.000
lazygreedy,762.078,154883.000,41020.000
lazygreedy,772.051,155671.000,41479.000
lazygreedy,781.022,156262.000,41958.000
lazygreedy,798.031,157479.000,42918.000
lazygreedy,802.367,157778.000,43180.000
lazygreedy,804.070,158017.000,43388.000
lazygreedy,810.073,158414.000,43633.000
lazygreedy,831.515,160881.000,45587.000
lazygreedy,836.131,160945.000,45640.000
lazygreedy,888.778,167910.000,51792.000
lazygreedy,896.214,168698.000,52409.000
lazygreedy,897.018,168780.000,52431.000
lazygreedy,904.590,169863.000,53451.000
lazygreedy,912.432,172552.000,55967.000
lazygreedy,936.024,173837.000,56902.000
lazygreedy,949.056,174843.000,57772.000
lazygreedy,966.090,176072.000,58725.000
lazygreedy,972.100,176414.000,59055.000
lazygreedy,977.363,176665.000,59280.000
lazygreedy,982.116,176882.000,59463.000
lazygreedy,987.087,177101.000,59643.000
lazygreedy,1011.035,178351.000,60602.000
lazygreedy,1019.676,178945.000,61192.000
lazygreedy,1028.061,179585.000,61739.000
lazygreedy,1046.029,180973.000,62733.000
lazygreedy,1057.921,181904.000,63656.000
lazygreedy,1058.241,181913.000,63656.000
lazygreedy,1068.006,182631.000,64374.000
lazygreedy,1084.040,184012.000,65465.000
lazygreedy,1092.207,184582.000,65952.000
lazygreedy,1097.012,184876.000,66220.000
lazygreedy,1098.149,184934.000,66276.000
lazygreedy,1102.029,185129.000,66446.000
lazygreedy,1104.401,185255.000,66581.000
lazygreedy,1108.148,185479.000,66771.000
lazygreedy,1117.108,185981.000,67243.000
lazygreedy,1119.086,186171.000,67453.000
lazygreedy,1130.031,186681.000,67893.000
lazygreedy,1131.312,186758.000,67962.000
lazygreedy,1133.121,186965.000,68130.000
lazygreedy,1137.105,187312.000,68184.000
lazygreedy,1148.118,187961.000,68683.000
lazygreedy,1153.131,188326.000,68986.000
lazygreedy,1167.113,189523.000,70329.000
lazygreedy,1181.161,190551.000,71125.000
lazygreedy,1183.383,190672.000,71263.000
lazygreedy,1188.306,190981.000,71600.000
lazygreedy,1199.738,191919.000,72531.000
lazygreedy,1201.036,191988.000,72548.000
lazygreedy,1207.528,192598.000,73235.000
lazygreedy,1215.034,193014.000,73585.000
lazygreedy,1240.184,194686.000,75444.000
lazygreedy,1247.727,195135.000,75937.000
lazygreedy,1253.243,195429.000,76239.000
lazygreedy,1255.051,195526.000,76351.000
lazygreedy,1257.075,195610.000,76429.000
lazygreedy,1274.110,196601.000,77556.000
lazygreedy,1295.413,198059.000,78892.000
lazygreedy,1304.897,198602.000,79447.000
lazygreedy,1327.142,199794.000,80630.000
lazygreedy,1360.061,201672.000,82600.000
lazygreedy,1367.104,202017.000,82954.000
lazygreedy,1368.002,202054.000,82997.000
lazygreedy,1373.023,202307.000,83243.000
lazygreedy,1389.021,203285.000,84197.000
lazygreedy,1393.057,203430.000,84336.000
lazygreedy,1403.023,203956.000,84893.000
lazygreedy,1409.542,204517.000,85425.000
lazygreedy,1411.778,204521.000,85425.000
lazygreedy,1419.033,204930.000,85852.000
lazygreedy,1458.027,206835.000,87969.000
lazygreedy,1474.796,207901.000,89324.000
lazygreedy,1480.349,208173.000,89606.000
lazygreedy,1484.418,208391.000,89850.000
lazygreedy,1492.052,208824.000,90403.000
lazygreedy,1493.702,208875.000,90473.000
lazygreedy,1508.181,209617.000,91307.000
lazygreedy,1521.024,210329.000,92086.000
lazygreedy,1553.747,213183.000,96000.000
lazygreedy,1555.544,213367.000,96238.000
lazygreedy,1568.818,214243.000,97363.000
lazygreedy,1580.033,214798.000,98013.000
lazygreedy,1623.963,217091.000,100904.000
lazygreedy,1633.248,217769.000,101611.000
lazygreedy,1639.062,218073.000,101951.000
lazygreedy,1642.743,218294.000,102260.000
lazygreedy,1648.038,218758.000,102907.000
lazygreedy,1662.255,219378.000,103634.000
lazygreedy,1669.109,219975.000,104508.000
lazygreedy,1682.005,220501.000,105136.000
lazygreedy,1695.576,221390.000,105831.000
lazygreedy,1699.009,221538.000,106002.000
lazygreedy,1705.015,221759.000,106314.000
lazygreedy,1714.934,222175.000,106881.000
lazygreedy,1753.096,224168.000,109534.000
lazygreedy,1753.602,224193.000,109561.000
lazygreedy,1775.622,225372.000,110973.000
lazygreedy,1776.577,225386.000,110980.000
lazygreedy,1776.728,225402.000,110989.000
lazygreedy,1796.844,226353.000,112286.000
lazygreedy,1797.041,226369.000,112302.000
lazygreedy,1802.107,226733.000,112724.000
lazygreedy,1804.155,226801.000,112784.000
lazygreedy,1807.062,226896.000,112923.000
lazygreedy,1814.016,227169.000,113271.000
lazygreedy,1815.174,227207.000,113306.000
lazygreedy,1831.035,228653.000,115457.000
lazygreedy,1835.952,228709.000,115520.000
lazygreedy,1873.090,231376.000,118613.000
lazygreedy,1904.064,232717.000,120396.000
lazygreedy,1905.007,232756.000,120452.000
lazygreedy,1925.719,233721.000,121833.000
lazygreedy,1926.014,233724.000,121833.000
lazygreedy,1927.009,233778.000,121845.000
lazygreedy,1950.586,235058.000,123517.000
lazygreedy,1969.077,236081.000,124454.000
lazygreedy,1973.037,236330.000,124774.000
lazygreedy,1980.939,236731.000,125346.000
lazygreedy,1982.242,236796.000,125434.000
lazygreedy,1989.148,237196.000,126066.000
lazygreedy,1992.022,237467.000,126452.000
lazygreedy,1999.728,237718.000,126853.000
lazygreedy,2013.098,238309.000,127732.000
lazygreedy,2017.126,238478.000,127971.000
lazygreedy,2037.314,239354.000,129090.000
lazygreedy,2050.401,239857.000,129846.000
lazygreedy,2052.306,239966.000,130017.000
lazygreedy,2062.148,240540.000,130620.000
lazygreedy,2067.171,240806.000,130966.000
lazygreedy,2097.629,242529.000,132866.000
lazygreedy,2112.158,243118.000,133712.000
lazygreedy,2138.446,244369.000,135622.000
lazygreedy,2139.467,244481.000,135632.000
lazygreedy,2144.031,244749.000,135909.000
lazygreedy,2159.150,245460.000,136935.000
lazygreedy,2173.887,252316.000,148835.000
lazygreedy,2217.931,252344.000,148837.000
lazygreedy,2218.086,252367.000,148841.000
lazygreedy,2220.750,252688.000,149174.000
lazygreedy,2222.922,252848.000,149346.000
lazygreedy,2256.154,258005.000,157657.000
lazygreedy,2256.299,258014.000,157660.000
lazygreedy,2293.036,261519.000,162475.000
lazygreedy,2296.057,261694.000,162640.000
lazygreedy,2309.367,262598.000,163718.000
lazygreedy,2317.144,263113.000,164491.000
lazygreedy,2328.440,263831.000,165660.000
lazygreedy,2329.041,263873.000,165734.000
lazygreedy,2348.054,265103.000,167551.000
lazygreedy,2353.208,265464.000,168183.000
lazygreedy,2364.248,266229.000,169483.000
lazygreedy,2375.094,266842.000,170227.000
lazygreedy,2377.075,266955.000,170392.000
lazygreedy,2378.087,266995.000,170440.000
lazygreedy,2391.272,267880.000,171696.000
lazygreedy,2397.163,268233.000,172132.000
lazygreedy,2401.033,268443.000,172486.000
lazygreedy,2408.038,268854.000,173158.000
lazygreedy,2417.074,269555.000,174241.000
lazygreedy,2459.626,272479.000,179031.000
lazygreedy,2460.005,272522.000,179111.000
lazygreedy,2466.501,272945.000,179785.000
lazygreedy,2467.216,273051.000,179966.000
lazygreedy,2473.926,273713.000,180591.000
lazygreedy,2474.406,273720.000,180593.000
lazygreedy,2475.024,273778.000,180643.000
lazygreedy,2493.773,275214.000,182766.000
lazygreedy,2498.337,275590.000,183423.000
lazygreedy,2499.224,275642.000,183523.000
lazygreedy,2510.036,276269.000,184559.000
lazygreedy,2518.211,277039.000,185749.000
lazygreedy,2520.555,277064.000,185749.000
lazygreedy,2528.503,277662.000,186665.000
lazygreedy,2530.113,277772.000,186856.000
lazygreedy,2544.549,278812.000,188698.000
lazygreedy,2545.055,278839.000,188751.000
lazygreedy,2547.792,278991.000,189036.000
lazygreedy,2556.019,279643.000,190043.000
lazygreedy,2560.061,279923.000,190462.000
lazygreedy,2580.265,281181.000,192513.000
lazygreedy,2588.019,281809.000,192971.000
lazygreedy,2591.042,281998.000,193134.000
lazygreedy,2593.059,282086.000,193298.000
lazygreedy,2595.280,282191.000,193501.000
lazygreedy,2599.069,282423.000,193827.000
lazygreedy,2605.046,282616.000,194166.000
lazygreedy,2606.246,282655.000,194234.000
lazygreedy,2610.147,282826.000,194560.000
lazygreedy,2633.017,284025.000,196234.000
lazygreedy,2662.197,285323.000,198495.000
lazygreedy,2686.449,286875.000,201333.000
lazygreedy,2703.073,288097.000,203332.000
lazygreedy,2712.082,288752.000,204105.000
lazygreedy,2728.056,289705.000,205652.000
lazygreedy,2752.013,291192.000,208441.000
lazygreedy,2795.149,293534.000,212814.000
lazygreedy,2809.071,294178.000,214083.000
lazygreedy,2811.003,294261.000,214246.000
lazygreedy,2828.166,295058.000,215783.000
lazygreedy,2840.169,295779.000,217201.000
lazygreedy,2848.204,296181.000,218007.000
lazygreedy,2880.056,298936.000,223297.000
lazygreedy,2884.138,299473.000,223749.000
lazygreedy,2906.526,300775.000,226200.000
lazygreedy,2922.281,301737.000,228059.000
lazygreedy,2944.367,303057.000,230344.000
lazygreedy,2973.005,304832.000,233840.000
lazygreedy,3016.207,307997.000,240089.000
lazygreedy,3025.010,308561.000,241304.000
lazygreedy,3028.170,308706.000,241539.000
lazygreedy,3030.364,308869.000,241829.000
lazygreedy,3035.002,309184.000,242260.000
lazygreedy,3048.039,309823.000,243598.000
lazygreedy,3072.333,311421.000,246900.000
lazygreedy,3073.101,311477.000,247029.000
lazygreedy,3075.104,311556.000,247172.000
lazygreedy,3076.046,311586.000,247242.000
lazygreedy,3087.265,312028.000,248154.000
lazygreedy,3088.090,312083.000,248239.000
lazygreedy,3090.238,312165.000,248369.000
lazygreedy,3091.187,312196.000,248439.000
lazygreedy,3098.686,312572.000,249258.000
lazygreedy,3112.372,314121.000,252830.000
lazygreedy,3123.264,314645.000,253991.000
lazygreedy,3146.021,315841.000,256569.000
lazygreedy,3165.062,317014.000,258643.000
lazygreedy,3167.003,317079.000,258771.000
lazygreedy,3171.188,317372.000,259414.000
lazygreedy,3175.141,317625.000,259834.000
lazygreedy,3183.053,318048.000,260730.000
lazygreedy,3186.554,318609.000,262067.000
lazygreedy,3194.000,318858.000,262646.000
lazygreedy,3205.050,319717.000,263839.000
lazygreedy,3218.011,320711.000,265326.000
lazygreedy,3219.397,321040.000,266022.000
lazygreedy,3231.169,321769.000,267576.000
lazygreedy,3233.556,321779.000,267577.000
lazygreedy,3236.089,321891.000,267797.000
lazygreedy,3251.094,322695.000,269385.000
lazygreedy,3285.969,324761.000,273598.000
lazygreedy,3301.099,325867.000,276180.000
lazygreedy,3306.710,326351.000,277353.000
lazygreedy,3306.848,326376.000,277415.000
lazygreedy,3319.124,327221.000,279344.000
lazygreedy,3323.054,327289.000,279390.000
lazygreedy,3340.159,328504.000,282120.000
lazygreedy,3343.119,328654.000,282490.000
lazygreedy,3344.250,328714.000,282616.000
lazygreedy,3364.047,329658.000,284655.000
lazygreedy,3369.186,329921.000,285127.000
lazygreedy,3376.114,330195.000,285700.000
lazygreedy,3387.318,330624.000,286613.000
lazygreedy,3391.460,330775.000,286966.000
lazygreedy,3413.519,331952.000,289726.000
lazygreedy,3418.034,332185.000,290180.000
lazygreedy,3424.172,332584.000,291100.000
lazygreedy,3431.137,332947.000,291837.000
lazygreedy,3432.161,333030.000,291985.000
lazygreedy,3457.923,334554.000,295403.000
lazygreedy,3468.673,335233.000,296600.000
lazygreedy,3473.256,335581.000,297405.000
lazygreedy,3485.021,336416.000,299390.000
lazygreedy,3504.934,337444.000,301536.000
lazygreedy,3530.099,338890.000,304528.000
lazygreedy,3533.176,339053.000,304924.000
lazygreedy,3540.010,339484.000,306000.000
lazygreedy,3542.130,339532.000,306098.000
lazygreedy,3578.034,341753.000,311377.000
lazygreedy,3595.121,343475.000,315204.000
lazygreedy,3603.104,343874.000,316072.000
lazygreedy,3615.095,344487.000,317285.000
lazygreedy,3622.073,344860.000,318004.000
lazygreedy,3623.452,344914.000,318133.000
lazygreedy,3627.013,345067.000,318484.000
lazygreedy,3629.069,345158.000,318705.000
lazygreedy,3633.461,345452.000,319070.000
lazygreedy,3638.034,345794.000,319608.000
lazygreedy,3639.400,345805.000,319609.000
lazygreedy,3643.092,345967.000,319915.000
lazygreedy,3668.171,347196.000,322721.000
lazygreedy,3680.172,347874.000,324246.000
lazygreedy,3702.813,349187.000,326959.000
lazygreedy,3720.200,350144.000,328864.000
lazygreedy,3742.979,351406.000,331415.000
lazygreedy,3748.975,351959.000,332522.000
lazygreedy,3749.068,351960.000,332522.000
lazygreedy,3753.267,352112.000,332775.000
lazygreedy,3758.058,352340.000,333278.000
lazygreedy,3771.063,353253.000,335634.000
lazygreedy,3799.084,354848.000,339082.000
lazygreedy,3801.524,354937.000,339311.000
lazygreedy,3809.019,355246.000,339962.000
lazygreedy,3814.033,355452.000,340385.000
lazygreedy,3819.628,355743.000,341128.000
lazygreedy,3821.036,355815.000,341250.000
lazygreedy,3834.054,356402.000,342636.000
lazygreedy,3845.403,357148.000,344465.000
lazygreedy,3854.004,357604.000,345545.000
lazygreedy,3861.435,357930.000,346226.000
lazygreedy,3862.070,357944.000,346253.000
lazygreedy,3867.225,358217.000,346956.000
lazygreedy,3879.019,359157.000,349564.000
lazygreedy,3883.047,359405.000,350170.000
lazygreedy,3885.247,359492.000,350400.000
lazygreedy,3898.117,360158.000,351543.000
lazygreedy,3903.051,360402.000,351941.000
lazygreedy,3905.112,360510.000,352157.000
lazygreedy,3913.170,361014.000,353125.000
lazygreedy,3942.825,362501.000,356776.000
lazygreedy,3946.014,362651.000,357102.000
lazygreedy,3959.005,363216.000,358491.000
lazygreedy,3966.047,363516.000,359219.000
lazygreedy,3971.181,363816.000,359895.000
lazygreedy,3999.536,365737.000,364828.000
lazygreedy,4003.011,365978.000,365318.000
lazygreedy,4005.173,366075.000,365574.000
lazygreedy,4017.160,366638.000,367088.000
lazygreedy,4026.540,367502.000,369463.000
lazygreedy,4032.056,367746.000,369894.000
lazygreedy,4055.234,368939.000,372943.000
lazygreedy,4064.084,369452.000,374256.000
lazygreedy,4075.161,369908.000,375505.000
lazygreedy,4076.140,369963.000,375650.000
lazygreedy,4086.351,370569.000,377228.000
lazygreedy,4088.221,370682.000,377535.000
lazygreedy,4090.128,370741.000,377705.000
lazygreedy,4092.127,370864.000,378063.000
lazygreedy,4099.076,371141.000,378707.000
lazygreedy,4114.423,372092.000,380788.000
lazygreedy,4122.149,372456.000,381806.000
lazygreedy,4134.204,373064.000,383362.000
lazygreedy,4135.020,373097.000,383442.000
lazygreedy,4143.362,373476.000,384335.000
lazygreedy,4162.487,374561.000,386605.000
lazygreedy,4164.270,374678.000,386838.000
lazygreedy,4178.778,375675.000,389623.000
lazygreedy,4189.595,376090.000,390473.000
lazygreedy,4192.343,376176.000,390689.000
lazygreedy,4202.061,376515.000,391696.000
lazygreedy,4208.107,376816.000,392290.000
lazygreedy,4224.016,377246.000,393507.000
lazygreedy,4240.057,377820.000,394908.000
lazygreedy,4250.034,378228.000,395742.000
lazygreedy,4269.003,379238.000,398593.000
lazygreedy,4270.052,379254.000,398641.000
lazygreedy,4271.744,379329.000,398864.000
lazygreedy,4286.563,380556.000,402502.000
lazygreedy,4286.622,380559.000,402504.000
lazygreedy,4286.868,380577.000,402530.000
lazygreedy,4287.788,380656.000,402717.000
lazygreedy,4303.219,381632.000,404939.000
lazygreedy,4318.256,382371.000,406852.000
lazygreedy,4337.027,383366.000,409794.000
lazygreedy,4338.020,383426.000,409894.000
lazygreedy,4339.035,383494.000,410029.000
lazygreedy,4341.039,383623.000,410367.000
lazygreedy,4364.648,384815.000,413714.000
lazygreedy,4365.026,384838.000,413716.000
lazygreedy,4382.183,385836.000,416660.000
lazygreedy,4392.424,386419.000,418178.000
lazygreedy,4393.386,386429.000,418209.000
lazygreedy,4394.216,386470.000,418311.000
lazygreedy,4402.335,386799.000,419212.000
lazygreedy,4403.074,386866.000,419420.000
lazygreedy,4408.290,387076.000,420057.000
lazygreedy,4410.111,387186.000,420385.000
lazygreedy,4434.034,388250.000,423332.000
lazygreedy,4453.041,389690.000,427558.000
lazygreedy,4453.286,389706.000,427606.000
lazygreedy,4453.476,389728.000,427674.000
lazygreedy,4459.206,390255.000,429247.000
lazygreedy,4463.185,390456.000,429691.000
lazygreedy,4488.003,391580.000,432779.000
lazygreedy,4492.552,391806.000,433473.000
lazygreedy,4512.893,392857.000,436434.000
lazygreedy,4532.614,394268.000,440517.000
lazygreedy,4541.198,394823.000,442217.000
lazygreedy,4543.200,394943.000,442526.000
lazygreedy,4558.235,395706.000,444772.000
lazygreedy,4596.477,397468.000,449305.000
lazygreedy,4602.329,397703.000,450041.000
lazygreedy,4610.199,398368.000,452022.000
lazygreedy,4623.027,398971.000,453559.000
lazygreedy,4636.876,399736.000,455733.000
lazygreedy,4646.639,400232.000,457080.000
lazygreedy,4654.767,401542.000,461264.000
lazygreedy,4667.455,401848.000,461928.000
lazygreedy,4667.496,401850.000,461928.000
lazygreedy,4682.232,402418.000,463393.000
lazygreedy,4693.031,402852.000,464648.000
lazygreedy,4723.405,404571.000,469720.000
lazygreedy,4737.011,405262.000,471277.000
lazygreedy,4748.134,405848.000,472591.000
lazygreedy,4780.229,407401.000,477125.000
lazygreedy,4813.543,408764.000,481129.000
lazygreedy,4817.355,408904.000,481536.000
lazygreedy,4818.253,408929.000,481601.000
lazygreedy,4869.272,411089.000,487124.000
lazygreedy,4886.268,411786.000,489121.000
lazygreedy,4905.310,412709.000,491508.000
lazygreedy,4905.771,412722.000,491552.000
lazygreedy,4916.006,413186.000,492750.000
lazygreedy,4917.841,413424.000,493519.000
lazygreedy,4919.035,413425.000,493519.000
lazygreedy,4919.117,413431.000,493519.000
lazygreedy,4927.881,413764.000,494484.000
lazygreedy,4931.223,413907.000,494871.000
lazygreedy,4934.766,414056.000,495348.000
lazygreedy,4940.845,414273.000,496011.000
lazygreedy,4944.143,414384.000,496387.000
lazygreedy,4946.692,414477.000,496681.000
lazygreedy,4949.292,414570.000,496991.000
lazygreedy,4961.124,415141.000,498414.000
lazygreedy,4965.600,415334.000,498871.000
lazygreedy,4986.178,416236.000,501386.000
lazygreedy,5006.243,417053.000,503847.000
lazygreedy,5011.027,417225.000,504340.000
lazygreedy,5012.263,417392.000,504895.000
lazygreedy,5014.473,417400.000,504896.000
lazygreedy,5032.212,418220.000,507278.000
lazygreedy,5036.699,418437.000,507974.000
lazygreedy,5037.122,418438.000,507977.000
lazygreedy,5039.356,418513.000,508237.000
lazygreedy,5053.056,419247.000,510189.000
lazygreedy,5068.150,419959.000,511969.000
lazygreedy,5079.051,420601.000,513853.000
lazygreedy,5092.048,421036.000,515199.000
lazygreedy,5120.026,422065.000,518024.000
lazygreedy,5149.599,423104.000,520899.000
lazygreedy,5153.140,423276.000,521370.000
lazygreedy,5161.063,423631.000,522296.000
lazygreedy,5179.165,424802.000,526095.000
lazygreedy,5206.161,426099.000,529699.000
lazygreedy,5226.627,427127.000,532797.000
lazygreedy,5232.181,427412.000,533696.000
lazygreedy,5239.287,427685.000,534480.000
lazygreedy,5268.637,428898.000,537817.000
lazygreedy,5281.499,429389.000,539030.000
lazygreedy,5284.007,429490.000,539381.000
lazygreedy,5285.096,429553.000,539594.000
lazygreedy,5299.575,430228.000,541616.000
lazygreedy,5309.003,430767.000,543359.000
lazygreedy,5312.131,430928.000,543855.000
lazygreedy,5317.011,431171.000,544652.000
lazygreedy,5317.299,431176.000,544667.000
lazygreedy,5324.180,431484.000,545603.000
lazygreedy,5325.248,431546.000,545742.000
lazygreedy,5334.045,431996.000,547070.000
lazygreedy,5335.320,432039.000,547221.000
lazygreedy,5339.011,432142.000,547544.000
lazygreedy,5346.750,432478.000,548734.000
lazygreedy,5351.981,432757.000,549740.000
lazygreedy,5389.072,434475.000,555015.000
lazygreedy,5391.386,434543.000,555248.000
lazygreedy,5393.213,434585.000,555399.000
lazygreedy,5412.198,435361.000,557601.000
lazygreedy,5431.907,436289.000,560459.000
lazygreedy,5432.264,436292.000,560459.000
lazygreedy,5441.885,436790.000,561908.000
lazygreedy,5443.057,436829.000,562050.000
lazygreedy,5449.115,437164.000,562966.000
lazygreedy,5453.002,437427.000,563647.000
lazygreedy,5459.013,437634.000,564124.000
lazygreedy,5468.109,437919.000,565092.000
lazygreedy,5469.116,437946.000,565191.000
lazygreedy,5484.520,440894.000,575842.000
lazygreedy,5507.276,440974.000,575951.000
lazygreedy,5508.535,441127.000,576170.000
lazygreedy,5509.174,441187.000,576286.000
lazygreedy,5520.170,442253.000,579055.000
lazygreedy,5536.244,442959.000,581220.000
lazygreedy,5540.041,443109.000,581749.000
lazygreedy,5553.430,443633.000,583408.000
lazygreedy,5557.572,443810.000,583927.000
lazygreedy,5560.008,443924.000,584340.000
lazygreedy,5578.715,444787.000,587291.000
lazygreedy,5584.204,444999.000,587549.000
lazygreedy,5619.086,447254.000,593056.000
lazygreedy,5626.086,447531.000,594044.000
lazygreedy,5632.537,447803.000,595013.000
lazygreedy,5644.249,448357.000,596384.000
lazygreedy,5651.257,448597.000,597205.000
lazygreedy,5656.593,448913.000,598279.000
lazygreedy,5663.079,449220.000,599184.000
lazygreedy,5677.310,449852.000,601139.000
lazygreedy,5697.245,450604.000,603462.000
lazygreedy,5713.597,451262.000,605536.000
lazygreedy,5715.009,451319.000,605654.000
lazygreedy,5726.107,451994.000,607601.000
lazygreedy,5742.139,452636.000,609244.000
lazygreedy,5742.314,452658.000,609326.000
lazygreedy,5744.059,452786.000,609397.000
lazygreedy,5751.047,453104.000,610164.000
lazygreedy,5756.503,453407.000,611261.000
lazygreedy,5758.082,453459.000,611345.000
lazygreedy,5763.144,453755.000,611957.000
lazygreedy,5764.020,453784.000,611982.000
lazygreedy,5765.077,453818.000,612078.000
lazygreedy,5778.695,454555.000,614356.000
lazygreedy,5790.475,455002.000,615823.000
lazygreedy,5801.309,455479.000,616866.000
lazygreedy,5807.264,455695.000,617525.000
lazygreedy,5813.119,455869.000,618133.000
lazygreedy,5814.211,455907.000,618264.000
lazygreedy,5831.174,456653.000,620240.000
lazygreedy,5846.713,457477.000,622806.000
lazygreedy,5864.286,458146.000,624998.000
lazygreedy,5884.166,458934.000,627734.000
lazygreedy,5885.226,458972.000,627881.000
lazygreedy,5889.523,459141.000,628513.000
lazygreedy,5897.172,459399.000,629333.000
lazygreedy,5901.020,459654.000,629799.000
lazygreedy,5903.148,459810.000,629923.000
lazygreedy,5937.480,461602.000,635915.000
lazygreedy,5938.122,461624.000,635996.000
lazygreedy,5953.323,462351.000,638341.000
lazygreedy,5968.617,463109.000,641099.000
lazygreedy,5995.461,464618.000,645469.000
lazygreedy,5999.114,464763.000,645786.000
lazygreedy,6004.145,464930.000,646331.000
lazygreedy,6011.230,465283.000,647238.000
lazygreedy,6019.135,465694.000,648454.000
lazygreedy,6037.151,466676.000,651422.000
lazygreedy,6052.183,467272.000,653352.000
lazygreedy,6062.037,467702.000,654851.000
lazygreedy,6070.069,467999.000,655642.000
lazygreedy,6119.184,470698.000,664809.000
lazygreedy,6120.228,470744.000,664961.000
lazygreedy,6124.247,470931.000,665646.000
lazygreedy,6130.209,471204.000,666615.000
lazygreedy,6136.547,471490.000,667654.000
lazygreedy,6141.046,471631.000,668132.000
lazygreedy,6147.532,471835.000,668777.000
lazygreedy,6158.008,472126.000,669882.000
lazygreedy,6161.161,472189.000,670127.000
lazygreedy,6165.027,472315.000,670460.000
lazygreedy,6173.029,472562.000,671367.000
lazygreedy,6182.017,472794.000,672224.000
lazygreedy,6199.041,473240.000,673829.000
lazygreedy,6205.191,473397.000,674408.000
lazygreedy,6212.123,473658.000,675405.000
lazygreedy,6218.199,473898.000,676054.000
lazygreedy,6239.618,475093.000,679458.000
lazygreedy,6288.186,477379.000,686199.000
lazygreedy,6293.006,477587.000,686860.000
lazygreedy,6296.113,477707.000,687327.000
lazygreedy,6303.032,478065.000,688652.000
lazygreedy,6305.102,478067.000,688659.000
lazygreedy,6321.270,478804.000,691349.000
lazygreedy,6324.090,478960.000,691694.000
lazygreedy,6330.247,479275.000,692823.000
lazygreedy,6345.161,479862.000,695064.000
lazygreedy,6345.454,479874.000,695113.000
lazygreedy,6349.001,480041.000,695593.000
lazygreedy,6354.172,480225.000,696277.000
lazygreedy,6381.141,481334.000,700135.000
lazygreedy,6390.097,481659.000,701307.000
lazygreedy,6394.086,481801.000,701773.000
lazygreedy,6402.129,482066.000,702694.000
lazygreedy,6413.792,482592.000,704727.000
lazygreedy,6416.035,482708.000,704983.000
lazygreedy,6417.344,482763.000,705158.000
lazygreedy,6437.286,484153.000,710435.000
lazygreedy,6440.151,484367.000,710923.000
lazygreedy,6444.422,484635.000,711651.000
lazygreedy,6448.011,484814.000,712227.000
lazygreedy,6487.044,486594.000,718321.000
lazygreedy,6488.147,486638.000,718415.000
lazygreedy,6493.379,486854.000,719125.000
lazygreedy,6508.875,487350.000,721014.000
lazygreedy,6537.102,488641.000,725134.000
lazygreedy,6545.278,489208.000,727415.000
lazygreedy,6548.931,489255.000,727544.000
lazygreedy,6553.053,489404.000,728085.000
lazygreedy,6566.040,490006.000,730287.000
lazygreedy,6571.006,490199.000,731021.000
lazygreedy,6576.873,490351.000,731549.000
lazygreedy,6587.151,490654.000,732749.000
lazygreedy,6596.685,491089.000,734319.000
lazygreedy,6615.835,491906.000,737483.000
lazygreedy,6619.121,492026.000,737940.000
lazygreedy,6623.001,492160.000,738253.000
lazygreedy,6632.023,492499.000,739348.000
lazygreedy,6637.318,492629.000,739826.000
lazygreedy,6642.127,492897.000,740830.000
lazygreedy,6702.084,496018.000,751279.000
lazygreedy,6713.088,496579.000,753543.000
lazygreedy,6717.443,496705.000,754007.000
lazygreedy,6721.770,496859.000,754652.000
lazygreedy,6722.034,496871.000,754654.000
lazygreedy,6741.087,497694.000,757231.000
lazygreedy,6744.131,497869.000,757547.000
lazygreedy,6750.043,498135.000,758275.000
lazygreedy,6753.215,498270.000,758721.000
lazygreedy,6755.228,498330.000,758951.000
lazygreedy,6758.267,498439.000,759378.000
lazygreedy,6768.804,498850.000,760668.000
lazygreedy,6770.258,498932.000,760959.000
lazygreedy,6780.485,499360.000,762386.000
lazygreedy,6797.044,499955.000,764559.000
lazygreedy,6803.031,500210.000,765324.000
lazygreedy,6810.169,500441.000,766038.000
lazygreedy,6819.027,500648.000,766875.000
lazygreedy,6822.134,500766.000,767333.000
lazygreedy,6845.104,501769.000,770896.000
lazygreedy,6873.125,504425.000,781655.000
lazygreedy,6877.012,504703.000,782245.000
lazygreedy,6886.292,505300.000,783764.000
lazygreedy,6888.221,505418.000,783966.000
lazygreedy,6901.131,505983.000,786026.000
lazygreedy,6906.630,506177.000,786848.000
lazygreedy,6911.166,506310.000,787365.000
lazygreedy,6912.512,506354.000,787544.000
lazygreedy,6917.623,506583.000,788524.000
lazygreedy,6917.758,506596.000,788581.000
lazygreedy,6922.127,506825.000,789247.000
lazygreedy,6926.587,507009.000,789800.000
lazygreedy,6949.188,507733.000,792708.000
lazygreedy,6977.758,508948.000,796797.000
lazygreedy,6978.121,508959.000,796821.000
lazygreedy,6979.748,509048.000,797080.000
lazygreedy,6998.132,509778.000,798954.000
lazygreedy,7002.498,509942.000,799637.000
lazygreedy,7013.272,510385.000,801382.000
lazygreedy,7028.016,510927.000,803218.000
lazygreedy,7044.550,511771.000,805961.000
lazygreedy,7051.681,512144.000,807238.000
lazygreedy,7074.241,513108.000,810386.000
lazygreedy,7076.081,513166.000,810574.000
lazygreedy,7098.184,514255.000,814957.000
lazygreedy,7098.521,514263.000,814957.000
lazygreedy,7116.036,515003.000,817282.000
lazygreedy,7129.307,515630.000,819251.000
lazygreedy,7133.299,515720.000,819612.000
lazygreedy,7139.110,515856.000,820217.000
lazygreedy,7149.460,516127.000,821340.000
lazygreedy,7170.808,517162.000,824980.000
lazygreedy,7191.194,517972.000,828090.000
lazygreedy,7221.140,519211.000,832726.000
lazygreedy,7235.137,519806.000,834816.000
lazygreedy,7240.130,519976.000,835545.000
lazygreedy,7243.273,520129.000,836231.000
lazygreedy,7247.117,520302.000,836951.000
lazygreedy,7249.021,520320.000,837004.000
lazygreedy,7251.027,520402.000,837328.000
lazygreedy,7252.134,520501.000,837716.000
lazygreedy,7275.183,521354.000,841279.000
lazygreedy,7282.723,521711.000,842442.000
lazygreedy,7296.487,522290.000,844387.000
lazygreedy,7296.749,522385.000,844815.000
lazygreedy,7303.319,522590.000,845496.000
lazygreedy,7306.146,522667.000,845825.000
lazygreedy,7307.028,522693.000,845838.000
lazygreedy,7310.131,522800.000,846165.000
lazygreedy,7313.378,522945.000,846645.000
lazygreedy,7315.406,522994.000,846855.000
lazygreedy,7320.097,523232.000,847708.000
lazygreedy,7321.044,523266.000,847719.000
lazygreedy,7328.163,523588.000,848788.000
lazygreedy,7346.522,524400.000,851330.000
lazygreedy,7357.145,525030.000,853549.000
lazygreedy,7372.086,525818.000,856772.000
lazygreedy,7401.234,527278.000,860769.000
lazygreedy,7402.632,527283.000,860769.000
lazygreedy,7409.161,527502.000,861384.000
lazygreedy,7417.016,527737.000,862314.000
lazygreedy,7423.137,528037.000,863448.000
lazygreedy,7439.302,528520.000,865351.000
lazygreedy,7456.542,529182.000,868189.000
lazygreedy,7459.387,529285.000,868632.000
lazygreedy,7471.345,529744.000,870575.000
lazygreedy,7475.306,529872.000,871170.000
lazygreedy,7488.381,530251.000,872542.000
lazygreedy,7523.852,531643.000,878645.000
lazygreedy,7524.025,531648.000,878668.000
lazygreedy,7533.073,532056.000,880456.000
lazygreedy,7540.928,532429.000,882109.000
lazygreedy,7549.153,532866.000,883969.000
lazygreedy,7553.415,533090.000,884803.000
lazygreedy,7567.006,533530.000,886693.000
lazygreedy,7600.035,534870.000,891056.000
lazygreedy,7611.454,535272.000,892620.000
lazygreedy,7612.109,535289.000,892670.000
lazygreedy,7625.124,535649.000,894138.000
lazygreedy,7636.445,536090.000,895900.000
lazygreedy,7647.692,536475.000,897149.000
lazygreedy,7656.119,536834.000,898771.000
lazygreedy,7658.040,536916.000,899064.000
lazygreedy,7709.349,538842.000,906956.000
lazygreedy,7723.172,540739.000,915142.000
lazygreedy,7739.154,540876.000,915144.000
lazygreedy,7751.069,541497.000,916876.000
lazygreedy,7754.029,541613.000,917340.000
lazygreedy,7764.387,542064.000,919153.000
lazygreedy,7776.359,542536.000,921043.000
lazygreedy,7777.350,542589.000,921250.000
lazygreedy,7797.043,543374.000,924397.000
lazygreedy,7798.117,543410.000,924571.000
lazygreedy,7800.082,543453.000,924774.000
lazygreedy,7802.008,543510.000,924970.000
lazygreedy,7822.047,544294.000,928426.000
lazygreedy,7822.713,544322.000,928557.000
lazygreedy,7852.276,545439.000,932666.000
lazygreedy,7887.977,547417.000,941919.000
lazygreedy,7891.255,547544.000,942300.000
lazygreedy,7903.101,548099.000,944325.000
lazygreedy,7904.207,548185.000,944570.000
lazygreedy,7914.190,548652.000,946186.000
lazygreedy,7915.082,548673.000,946258.000
lazygreedy,7916.005,548697.000,946351.000
lazygreedy,7939.229,549921.000,952004.000
lazygreedy,7944.061,550124.000,952958.000
lazygreedy,7947.801,550242.000,953394.000
lazygreedy,7950.037,550308.000,953705.000
lazygreedy,7952.927,550397.000,954142.000
lazygreedy,7953.205,550402.000,954163.000
lazygreedy,7955.051,550473.000,954501.000
lazygreedy,7963.272,550970.000,956057.000
lazygreedy,7976.224,551420.000,957994.000
lazygreedy,7984.123,551736.000,959408.000
lazygreedy,7985.090,551785.000,959645.000
lazygreedy,7991.037,551985.000,960571.000
lazygreedy,8001.589,552672.000,963194.000
lazygreedy,8006.004,552857.000,963791.000
lazygreedy,8009.053,552935.000,964129.000
lazygreedy,8011.384,553028.000,964500.000
lazygreedy,8012.056,553058.000,964561.000
lazygreedy,8016.209,553196.000,965151.000
lazygreedy,8023.037,553511.000,966708.000
lazygreedy,8023.563,553513.000,966717.000
lazygreedy,8030.875,553836.000,968114.000
lazygreedy,8035.393,554030.000,968822.000
lazygreedy,8040.293,554201.000,969641.000
lazygreedy,8041.981,554287.000,970029.000
lazygreedy,8063.264,555326.000,973998.000
lazygreedy,8066.315,555431.000,974452.000
lazygreedy,8071.147,555570.000,975098.000
lazygreedy,8076.013,555756.000,975807.000
lazygreedy,8080.911,555908.000,976443.000
lazygreedy,8097.100,556303.000,978225.000
lazygreedy,8108.050,556662.000,979813.000
lazygreedy,8113.061,556798.000,980468.000
lazygreedy,8114.246,556817.000,980563.000
lazygreedy,8138.046,557321.000,982919.000
lazygreedy,8156.591,558116.000,986226.000
lazygreedy,8164.369,558400.000,987546.000
lazygreedy,8168.198,558534.000,988082.000
lazygreedy,8173.086,558691.000,988660.000
lazygreedy,8180.540,559002.000,990054.000
lazygreedy,8184.783,559191.000,990997.000
lazygreedy,8185.346,559192.000,991002.000
lazygreedy,8207.782,560036.000,995022.000
lazygreedy,8226.188,560724.000,997965.000
lazygreedy,8229.725,560900.000,998853.000
lazygreedy,8236.071,561095.000,999589.000
lazygreedy,8251.789,561977.000,1003961.000
lazygreedy,8252.284,562108.000,1004629.000
lazygreedy,8278.419,563089.000,1009174.000
lazygreedy,8304.093,564031.000,1013135.000
lazygreedy,8333.163,565090.000,1018118.000
lazygreedy,8351.646,566453.000,1024939.000
lazygreedy,8351.797,566462.000,1024947.000
lazygreedy,8355.153,566633.000,1025651.000
lazygreedy,8361.965,566918.000,1026995.000
lazygreedy,8370.044,567487.000,1029832.000
lazygreedy,8393.311,568488.000,1033608.000
lazygreedy,8403.278,568818.000,1035049.000
lazygreedy,8410.400,569069.000,1036215.000
lazygreedy,8417.048,569283.000,1037123.000
lazygreedy,8422.990,569474.000,1037883.000
lazygreedy,8436.084,569903.000,1039999.000
lazygreedy,8442.188,570034.000,1040658.000
lazygreedy,8458.414,570573.000,1042967.000
lazygreedy,8479.298,571312.000,1046329.000
lazygreedy,8494.000,572002.000,1049541.000
lazygreedy,8502.112,572179.000,1050280.000
lazygreedy,8507.050,572319.000,1050851.000
lazygreedy,8519.054,572621.000,1052348.000
lazygreedy,8520.258,572657.000,1052514.000
lazygreedy,8530.561,573177.000,1054736.000
lazygreedy,8531.769,573202.000,1054737.000
lazygreedy,8538.051,573496.000,1055673.000
lazygreedy,8548.553,574215.000,1059166.000
lazygreedy,8555.037,574575.000,1060029.000
lazygreedy,8563.156,574880.000,1061249.000
lazygreedy,8567.983,575059.000,1061965.000
lazygreedy,8568.105,575064.000,1061972.000
lazygreedy,8568.256,575068.000,1061981.000
lazygreedy,8607.028,576495.000,1068578.000
lazygreedy,8610.496,576625.000,1069127.000
lazygreedy,8625.514,577333.000,1072769.000
lazygreedy,8626.989,577357.000,1072843.000
lazygreedy,8643.077,578092.000,1075711.000
lazygreedy,8664.727,579059.000,1080199.000
lazygreedy,8666.204,579082.000,1080267.000
lazygreedy,8666.529,579083.000,1080270.000
lazygreedy,8668.382,579136.000,1080527.000
lazygreedy,8677.267,579445.000,1081908.000
lazygreedy,8690.277,579997.000,1084671.000
lazygreedy,8692.174,580001.000,1084685.000
lazygreedy,8693.229,580025.000,1084813.000
lazygreedy,8730.164,581177.000,1089916.000
lazygreedy,8735.046,581471.000,1090348.000
lazygreedy,8737.036,581600.000,1090437.000
lazygreedy,8747.180,581910.000,1091216.000
lazygreedy,8755.054,582109.000,1091875.000
lazygreedy,8763.165,582303.000,1092885.000
lazygreedy,8770.236,582525.000,1093977.000
lazygreedy,8791.529,583551.000,1098864.000
lazygreedy,8799.006,583898.000,1099965.000
lazygreedy,8802.586,584034.000,1100567.000
lazygreedy,8808.254,584268.000,1101496.000
lazygreedy,8817.020,584476.000,1102564.000
lazygreedy,8846.240,585589.000,1107696.000
lazygreedy,8852.038,585854.000,1108511.000
lazygreedy,8866.078,586366.000,1110674.000
lazygreedy,8880.094,586869.000,1112725.000
lazygreedy,8893.300,587360.000,1114883.000
lazygreedy,8948.463,589814.000,1124534.000
lazygreedy,8953.405,589951.000,1125207.000
lazygreedy,8957.246,590064.000,1125722.000
lazygreedy,8984.018,591132.000,1130507.000
lazygreedy,8991.443,591399.000,1131755.000
lazygreedy,8995.071,591557.000,1132535.000
lazygreedy,8998.244,591658.000,1132762.000
lazygreedy,9013.062,592231.000,1135290.000
lazygreedy,9020.361,592536.000,1136116.000
lazygreedy,9029.202,592813.000,1137382.000
lazygreedy,9038.029,593023.000,1138420.000
lazygreedy,9042.430,593145.000,1139000.000
lazygreedy,9062.095,593744.000,1141754.000
lazygreedy,9065.329,593840.000,1142242.000
lazygreedy,9075.682,594293.000,1144490.000
lazygreedy,9105.663,595322.000,1149729.000
lazygreedy,9107.566,595385.000,1150041.000
lazygreedy,9139.401,597105.000,1158220.000
lazygreedy,9150.147,597249.000,1158857.000
lazygreedy,9157.015,597473.000,1159912.000
lazygreedy,9168.758,597885.000,1161876.000
lazygreedy,9186.186,598454.000,1164705.000
lazygreedy,9199.291,599031.000,1167890.000
lazygreedy,9200.424,599042.000,1167893.000
lazygreedy,9207.283,599476.000,1169821.000
lazygreedy,9208.423,599478.000,1169821.000
lazygreedy,9213.895,599652.000,1170618.000
lazygreedy,9225.106,600033.000,1172397.000
lazygreedy,9236.363,600381.000,1173906.000
lazygreedy,9264.471,601335.000,1178634.000
lazygreedy,9267.015,601385.000,1178909.000
lazygreedy,9268.973,601439.000,1179215.000
lazygreedy,9281.053,601761.000,1180599.000
lazygreedy,9285.075,601855.000,1181118.000
lazygreedy,9288.759,602038.000,1182153.000
lazygreedy,9304.408,602729.000,1185572.000
lazygreedy,9335.242,603857.000,1191266.000
lazygreedy,9356.136,604608.000,1194820.000
lazygreedy,9377.217,605429.000,1197799.000
lazygreedy,9387.651,605733.000,1199461.000
lazygreedy,9388.029,605756.000,1199577.000
lazygreedy,9393.126,605907.000,1200199.000
lazygreedy,9396.127,605993.000,1200666.000
lazygreedy,9412.420,606977.000,1206054.000
lazygreedy,9425.104,607464.000,1208161.000
lazygreedy,9431.015,607677.000,1209069.000
lazygreedy,9445.230,608135.000,1211379.000
lazygreedy,9446.038,608157.000,1211483.000
lazygreedy,9460.414,608614.000,1213857.000
lazygreedy,9483.016,609520.000,1218599.000
lazygreedy,9486.124,609659.000,1219280.000
lazygreedy,9487.115,609682.000,1219409.000
lazygreedy,9488.378,609844.000,1220344.000
lazygreedy,9491.956,609872.000,1220505.000
lazygreedy,9494.441,609930.000,1220804.000
lazygreedy,9499.692,610081.000,1221656.000
lazygreedy,9525.406,611247.000,1227605.000
lazygreedy,9558.283,612320.000,1233291.000
lazygreedy,9566.053,612547.000,1234336.000
lazygreedy,9568.717,612627.000,1234702.000
lazygreedy,9626.088,614605.000,1244455.000
lazygreedy,9630.554,614736.000,1245149.000
lazygreedy,9662.713,616169.000,1252741.000
lazygreedy,9665.079,616382.000,1253153.000
lazygreedy,9670.296,616592.000,1253791.000
lazygreedy,9685.642,617122.000,1256468.000
lazygreedy,9690.352,617337.000,1257708.000
lazygreedy,9707.721,617794.000,1260072.000
lazygreedy,9726.280,618356.000,1262965.000
lazygreedy,9744.487,618979.000,1266436.000
lazygreedy,9759.235,619387.000,1268627.000
lazygreedy,9780.275,620281.000,1272958.000
lazygreedy,9797.009,621022.000,1277199.000
lazygreedy,9805.228,621400.000,1279233.000
lazygreedy,9805.575,621417.000,1279301.000
lazygreedy,9807.002,621471.000,1279551.000
lazygreedy,9810.421,621646.000,1280561.000
lazygreedy,9818.029,621935.000,1281857.000
lazygreedy,9819.089,621956.000,1281906.000
lazygreedy,9847.253,622806.000,1286522.000
lazygreedy,9856.152,623034.000,1287756.000
lazygreedy,9891.159,624121.000,1293126.000
lazygreedy,9900.661,624583.000,1295199.000
lazygreedy,9919.037,625028.000,1297415.000
lazygreedy,9926.202,625175.000,1298230.000
lazygreedy,9930.330,625270.000,1298702.000
lazygreedy,9942.133,625516.000,1300098.000
lazygreedy,9967.894,626535.000,1305159.000
lazygreedy,9981.162,626975.000,1307252.000
lazygreedy,9986.580,627435.000,1309880.000
lazygreedy,9996.045,627684.000,1310705.000
lazygreedy,9999.798,627850.000,1311438.000
lazygreedy,10020.470,629047.000,1316956.000
lazygreedy,10022.445,629115.000,1317279.000
lazygreedy,10049.081,630004.000,1321483.000
lazygreedy,10057.034,630268.000,1322948.000
lazygreedy,10062.097,630435.000,1323732.000
lazygreedy,10076.535,630904.000,1326373.000
lazygreedy,10077.113,630994.000,1326870.000
lazygreedy,10094.082,631778.000,1330356.000
lazygreedy,10111.038,632541.000,1333367.000
lazygreedy,10139.075,633649.000,1338405.000
lazygreedy,10142.493,633737.000,1338916.000
lazygreedy,10150.190,634053.000,1340489.000
lazygreedy,10159.262,634359.000,1342160.000
lazygreedy,10162.250,634472.000,1342847.000
lazygreedy,10164.113,634560.000,1343210.000
lazygreedy,10168.651,634805.000,1344367.000
lazygreedy,10185.823,635665.000,1348938.000
lazygreedy,10186.359,635680.000,1348990.000
lazygreedy,10203.200,636285.000,1352456.000
lazygreedy,10204.061,636324.000,1352617.000
lazygreedy,10217.324,636880.000,1355456.000
lazygreedy,10226.228,637224.000,1357269.000
lazygreedy,10227.048,637265.000,1357424.000
lazygreedy,10240.053,637690.000,1359477.000
lazygreedy,10248.153,637935.000,1360781.000
lazygreedy,10255.718,638192.000,1362154.000
lazygreedy,10260.216,638391.000,1363035.000
lazygreedy,10269.055,638739.000,1364598.000
lazygreedy,10275.130,638911.000,1365582.000
lazygreedy,10284.150,639162.000,1367013.000
lazygreedy,10289.775,639368.000,1368183.000
lazygreedy,10299.775,639847.000,1370836.000
lazygreedy,10301.594,639941.000,1371209.000
lazygreedy,10305.027,640134.000,1372305.000
lazygreedy,10310.137,640273.000,1372879.000
lazygreedy,10313.091,640345.000,1373322.000
lazygreedy,10325.098,640679.000,1375184.000
lazygreedy,10334.718,640990.000,1376847.000
lazygreedy,10346.843,641570.000,1380166.000
lazygreedy,10358.058,641943.000,1382088.000
lazygreedy,10360.080,641997.000,1382256.000
lazygreedy,10367.685,642342.000,1384353.000
lazygreedy,10380.225,643154.000,1389093.000
lazygreedy,10384.618,643155.000,1389093.000
lazygreedy,10388.089,643179.000,1389099.000
lazygreedy,10399.962,643796.000,1392370.000
lazygreedy,10411.093,644371.000,1395017.000
lazygreedy,10424.176,644731.000,1396672.000
lazygreedy,10436.032,645031.000,1398392.000
lazygreedy,10442.147,645245.000,1399368.000
lazygreedy,10445.928,645366.000,1399953.000
lazygreedy,10461.736,645938.000,1403206.000
lazygreedy,10462.100,645961.000,1403242.000
lazygreedy,10492.532,646912.000,1408509.000
lazygreedy,10513.527,647524.000,1412137.000
lazygreedy,10515.088,647556.000,1412338.000
lazygreedy,10530.119,647988.000,1414871.000
lazygreedy,10545.174,648436.000,1417549.000
lazygreedy,10551.423,648622.000,1418651.000
lazygreedy,10584.079,649783.000,1423939.000
lazygreedy,10590.119,649899.000,1424608.000
lazygreedy,10591.206,649921.000,1424741.000
lazygreedy,10609.181,650380.000,1427380.000
lazygreedy,10616.211,650653.000,1428853.000
lazygreedy,10617.140,650694.000,1428999.000
lazygreedy,10622.846,650888.000,1430072.000
lazygreedy,10635.557,651498.000,1433399.000
lazygreedy,10663.451,652705.000,1440481.000
lazygreedy,10670.010,653033.000,1441857.000
lazygreedy,10697.703,654190.000,1448456.000
lazygreedy,10713.103,654746.000,1451731.000
lazygreedy,10739.454,656031.000,1458085.000
lazygreedy,10745.020,656289.000,1459079.000
lazygreedy,10748.055,656399.000,1459579.000
lazygreedy,10749.263,656437.000,1459805.000
lazygreedy,10752.153,656568.000,1460493.000
lazygreedy,10755.042,656696.000,1461171.000
lazygreedy,10771.306,657166.000,1463628.000
lazygreedy,10780.887,657522.000,1465777.000
lazygreedy,10787.131,657682.000,1466706.000
lazygreedy,10788.164,657706.000,1466856.000
lazygreedy,10807.304,658333.000,1470336.000
lazygreedy,10811.029,658468.000,1470503.000
lazygreedy,10837.805,659502.000,1475692.000
lazygreedy,10839.204,659503.000,1475692.000
lazygreedy,10844.338,659629.000,1476226.000
lazygreedy,10857.238,660112.000,1479165.000
lazygreedy,10861.848,660348.000,1480345.000
lazygreedy,10867.051,660520.000,1481255.000
lazygreedy,10886.548,661157.000,1485043.000
lazygreedy,10887.094,661161.000,1485067.000
lazygreedy,10893.478,661648.000,1487821.000
lazygreedy,10897.701,661686.000,1487827.000
lazygreedy,10898.081,661707.000,1487860.000
lazygreedy,10910.144,662158.000,1490291.000
lazygreedy,10910.470,662173.000,1490379.000
lazygreedy,10954.046,663672.000,1498173.000
lazygreedy,10955.085,663717.000,1498259.000
lazygreedy,10958.081,663809.000,1498638.000
lazygreedy,10975.153,664250.000,1501158.000
lazygreedy,10981.051,664377.000,1501910.000
lazygreedy,11000.003,665039.000,1505566.000
lazygreedy,11005.265,665244.000,1506714.000
lazygreedy,11016.041,665704.000,1508985.000
lazygreedy,11025.034,665959.000,1510378.000
lazygreedy,11044.180,666495.000,1513632.000
lazygreedy,11047.819,666594.000,1514155.000
lazygreedy,11050.073,666652.000,1514494.000
lazygreedy,11065.282,667080.000,1517027.000
lazygreedy,11066.069,667100.000,1517159.000
lazygreedy,11085.257,667720.000,1520442.000
lazygreedy,11095.358,668136.000,1522974.000
lazygreedy,11101.176,668306.000,1523636.000
lazygreedy,11107.010,668498.000,1524501.000
lazygreedy,11113.220,668679.000,1525494.000
lazygreedy,11116.132,668796.000,1526121.000
lazygreedy,11123.608,669000.000,1527390.000
lazygreedy,11126.103,669076.000,1527829.000
lazygreedy,11141.270,669551.000,1530384.000
lazygreedy,11161.275,669998.000,1533006.000
lazygreedy,11163.370,670058.000,1533393.000
lazygreedy,11172.590,670332.000,1535170.000
lazygreedy,11182.932,670971.000,1539378.000
lazygreedy,11189.276,671160.000,1540059.000
lazygreedy,11198.053,671481.000,1541845.000
lazygreedy,11201.377,671609.000,1542696.000
lazygreedy,11203.065,671670.000,1543105.000
lazygreedy,11236.179,673187.000,1551832.000
lazygreedy,11237.450,673209.000,1551964.000
lazygreedy,11238.939,673310.000,1552643.000
lazygreedy,11273.121,674382.000,1558653.000
lazygreedy,11278.027,674478.000,1559280.000
lazygreedy,11295.740,675087.000,1563139.000
lazygreedy,11305.043,675520.000,1565308.000
lazygreedy,11306.835,675522.000,1565315.000
lazygreedy,11310.179,675671.000,1566234.000
lazygreedy,11312.233,675744.000,1566455.000
lazygreedy,11318.779,675955.000,1567638.000
lazygreedy,11334.263,676538.000,1571153.000
lazygreedy,11340.971,676722.000,1572370.000
lazygreedy,11367.045,677502.000,1576921.000
lazygreedy,11378.298,677872.000,1579206.000
lazygreedy,11396.080,678548.000,1583151.000
lazygreedy,11409.299,678940.000,1585429.000
lazygreedy,11425.538,679336.000,1587767.000
lazygreedy,11430.918,679509.000,1588869.000
lazygreedy,11434.923,679727.000,1590126.000
lazygreedy,11435.172,679731.000,1590149.000
lazygreedy,11441.269,679920.000,1591310.000
lazygreedy,11442.501,679963.000,1591587.000
lazygreedy,11454.126,680460.000,1594744.000
lazygreedy,11459.051,680576.000,1595482.000
lazygreedy,11461.107,680624.000,1595776.000
lazygreedy,11470.261,680848.000,1597211.000
lazygreedy,11493.659,681609.000,1602241.000
lazygreedy,11494.039,681631.000,1602310.000
lazygreedy,11499.365,681815.000,1603383.000
lazygreedy,11537.379,683175.000,1611674.000
lazygreedy,11551.182,683748.000,1615578.000
lazygreedy,11551.955,683773.000,1615681.000
lazygreedy,11552.106,683774.000,1615686.000
lazygreedy,11571.027,684482.000,1620027.000
lazygreedy,11580.450,684827.000,1621903.000
lazygreedy,11602.634,685514.000,1626394.000
lazygreedy,11603.117,685530.000,1626501.000
lazygreedy,11603.362,685566.000,1626748.000
lazygreedy,11634.217,686758.000,1633668.000
lazygreedy,11679.085,688089.000,1641282.000
lazygreedy,11681.078,688161.000,1641704.000
lazygreedy,11688.253,688375.000,1642951.000
lazygreedy,11698.379,688670.000,1644839.000
lazygreedy,11703.012,688770.000,1645428.000
lazygreedy,11704.013,688783.000,1645506.000
lazygreedy,11705.628,688813.000,1645713.000
lazygreedy,11716.091,688986.000,1646906.000
lazygreedy,11717.064,689027.000,1647158.000
lazygreedy,11719.058,689081.000,1647390.000
lazygreedy,11727.095,689254.000,1648433.000
lazygreedy,11733.148,689363.000,1649158.000
lazygreedy,11739.563,689562.000,1650440.000
lazygreedy,11740.241,689579.000,1650524.000
lazygreedy,11749.101,690041.000,1653242.000
lazygreedy,11760.054,690297.000,1654705.000
lazygreedy,11765.041,690384.000,1655285.000
lazygreedy,11777.170,690752.000,1657711.000
lazygreedy,11784.029,690936.000,1658968.000
lazygreedy,11789.200,691128.000,1659900.000
lazygreedy,11800.708,691571.000,1662172.000
lazygreedy,11815.496,692033.000,1665175.000
lazygreedy,11822.019,692263.000,1666485.000
lazygreedy,11841.315,692966.000,1670634.000
lazygreedy,11842.135,692997.000,1670702.000
lazygreedy,11858.386,693510.000,1673783.000
lazygreedy,11869.035,693869.000,1675869.000
lazygreedy,11874.061,694034.000,1676960.000
lazygreedy,11891.922,694751.000,1681599.000
lazygreedy,11918.235,695685.000,1687686.000
lazygreedy,11931.028,695924.000,1689063.000
lazygreedy,11941.201,696456.000,1692640.000
lazygreedy,11983.300,699136.000,1709568.000
lazygreedy,11995.185,699485.000,1711613.000
lazygreedy,12001.948,699725.000,1713250.000
lazygreedy,12003.007,699757.000,1713470.000
lazygreedy,12008.477,699901.000,1714394.000
lazygreedy,12018.204,700177.000,1716285.000
lazygreedy,12028.106,700455.000,1718021.000
lazygreedy,12036.208,700707.000,1719451.000
lazygreedy,12039.352,700821.000,1720222.000
lazygreedy,12049.084,701095.000,1722108.000
lazygreedy,12056.075,701262.000,1723129.000
lazygreedy,12059.322,701340.000,1723599.000
lazygreedy,12061.016,701370.000,1723814.000
lazygreedy,12063.151,701429.000,1724180.000
lazygreedy,12068.304,701619.000,1725428.000
lazygreedy,12083.960,702056.000,1728323.000
lazygreedy,12087.102,702177.000,1729171.000
lazygreedy,12091.310,702366.000,1730096.000
lazygreedy,12102.202,702896.000,1733569.000
lazygreedy,12105.942,702914.000,1733570.000
lazygreedy,12144.129,704628.000,1743898.000
lazygreedy,12152.301,704955.000,1745568.000
lazygreedy,12162.922,705446.000,1748689.000
lazygreedy,12172.087,705682.000,1750077.000
lazygreedy,12176.064,705925.000,1751693.000
lazygreedy,12199.090,706701.000,1756325.000
lazygreedy,12206.284,706935.000,1757503.000
lazygreedy,12226.173,707624.000,1761841.000
lazygreedy,12236.141,707927.000,1763823.000
lazygreedy,12237.157,707981.000,1763993.000
lazygreedy,12270.277,708992.000,1769884.000
lazygreedy,12292.043,710821.000,1782456.000
lazygreedy,12305.308,710843.000,1782504.000
lazygreedy,12306.442,710914.000,1782789.000
lazygreedy,12308.287,710977.000,1783100.000
lazygreedy,12309.474,711018.000,1783372.000
lazygreedy,12315.344,711236.000,1784903.000
lazygreedy,12316.178,711254.000,1785026.000
lazygreedy,12321.126,711412.000,1786145.000
lazygreedy,12328.027,711566.000,1787160.000
lazygreedy,12330.076,711620.000,1787434.000
lazygreedy,12366.925,713105.000,1797151.000
lazygreedy,12387.032,713742.000,1800877.000
lazygreedy,12389.455,713930.000,1802219.000
lazygreedy,12391.137,713935.000,1802219.000
lazygreedy,12395.336,714028.000,1802691.000
lazygreedy,12397.032,714064.000,1802910.000
lazygreedy,12424.175,715213.000,1810115.000
lazygreedy,12434.015,715400.000,1811284.000
lazygreedy,12435.914,715454.000,1811676.000
lazygreedy,12441.385,715634.000,1812712.000
lazygreedy,12449.175,715861.000,1814163.000
lazygreedy,12459.140,716251.000,1817000.000
lazygreedy,12471.067,716532.000,1818544.000
lazygreedy,12485.068,716852.000,1820816.000
lazygreedy,12490.010,717059.000,1821908.000
lazygreedy,12509.557,717749.000,1826149.000
lazygreedy,12521.038,718113.000,1828552.000
lazygreedy,12531.357,718403.000,1830636.000
lazygreedy,12544.202,718869.000,1833259.000
lazygreedy,12553.097,719177.000,1835184.000
lazygreedy,12557.478,719375.000,1836421.000
lazygreedy,12560.396,719377.000,1836422.000
lazygreedy,12563.066,719455.000,1836894.000
lazygreedy,12590.847,720542.000,1843263.000
lazygreedy,12606.064,721007.000,1846165.000
lazygreedy,12610.706,721314.000,1848199.000
lazygreedy,12651.094,722784.000,1858589.000
lazygreedy,12664.159,723208.000,1861344.000
lazygreedy,12665.327,723242.000,1861523.000
lazygreedy,12666.038,723250.000,1861567.000
lazygreedy,12677.021,723671.000,1864478.000
lazygreedy,12680.315,723781.000,1865148.000
lazygreedy,12682.934,723868.000,1865711.000
lazygreedy,12687.023,723994.000,1866616.000
lazygreedy,12690.049,724078.000,1867168.000
lazygreedy,12694.480,724205.000,1867966.000
lazygreedy,12696.244,724253.000,1868294.000
lazygreedy,12697.256,724274.000,1868425.000
lazygreedy,12709.199,724763.000,1871045.000
lazygreedy,12717.458,725011.000,1872758.000
lazygreedy,12720.590,725098.000,1873382.000
lazygreedy,12741.113,725711.000,1877782.000
lazygreedy,12747.452,725889.000,1878837.000
lazygreedy,12750.110,725944.000,1879122.000
lazygreedy,12758.139,726163.000,1880672.000
lazygreedy,12762.124,726276.000,1881293.000
lazygreedy,12764.255,726310.000,1881547.000
lazygreedy,12771.202,726534.000,1883131.000
lazygreedy,12772.010,726575.000,1883134.000
lazygreedy,12776.129,726730.000,1883765.000
lazygreedy,12783.359,726917.000,1884930.000
lazygreedy,12816.960,728131.000,1892817.000
lazygreedy,12824.144,728421.000,1894852.000
lazygreedy,12844.097,729058.000,1899124.000
lazygreedy,12871.120,729828.000,1903964.000
lazygreedy,12894.639,730873.000,1910853.000
lazygreedy,12931.408,732372.000,1920048.000
lazygreedy,12958.316,733235.000,1924992.000
lazygreedy,12961.067,733336.000,1925441.000
lazygreedy,12965.045,733419.000,1925898.000
lazygreedy,12986.273,734113.000,1930425.000
lazygreedy,12989.478,734228.000,1931072.000
lazygreedy,13042.852,735803.000,1941734.000
lazygreedy,13051.224,736115.000,1943964.000
lazygreedy,13052.076,736131.000,1944071.000
lazygreedy,13073.379,736683.000,1948128.000
lazygreedy,13079.249,736849.000,1949385.000
lazygreedy,13088.331,737112.000,1951302.000
lazygreedy,13093.153,737258.000,1952314.000
lazygreedy,13099.026,737462.000,1953602.000
lazygreedy,13124.284,738714.000,1962403.000
lazygreedy,13127.804,738879.000,1963592.000
lazygreedy,13141.725,739521.000,1968257.000
lazygreedy,13147.151,739654.000,1969236.000
lazygreedy,13172.213,740411.000,1974418.000
lazygreedy,13186.127,741043.000,1978646.000
lazygreedy,13200.303,741965.000,1984519.000
lazygreedy,13212.423,742257.000,1986399.000
lazygreedy,13213.155,742275.000,1986511.000
lazygreedy,13216.111,742349.000,1987043.000
lazygreedy,13251.425,743683.000,1995836.000
lazygreedy,13252.492,743860.000,1997151.000
lazygreedy,13255.838,743863.000,1997172.000
lazygreedy,13258.584,743989.000,1998151.000
lazygreedy,13260.624,744083.000,1998821.000
lazygreedy,13261.051,744093.000,1998870.000
lazygreedy,13271.046,744371.000,2000651.000
lazygreedy,13273.025,744447.000,2001009.000
lazygreedy,13279.063,744603.000,2001961.000
lazygreedy,13282.430,744676.000,2002508.000
lazygreedy,13304.207,745384.000,2007425.000
lazygreedy,13323.190,745906.000,2011170.000
lazygreedy,13326.108,745957.000,2011544.000
lazygreedy,13330.209,746047.000,2012214.000
lazygreedy,13346.175,746571.000,2015852.000
lazygreedy,13374.138,747511.000,2022657.000
lazygreedy,13394.209,748269.000,2027991.000
lazygreedy,13399.243,748411.000,2028986.000
lazygreedy,13410.313,749086.000,2034208.000
lazygreedy,13411.883,749096.000,2034231.000
lazygreedy,13422.797,749462.000,2036759.000
lazygreedy,13427.029,749634.000,2038017.000
lazygreedy,13433.776,749901.000,2039938.000
lazygreedy,13474.804,751665.000,2052093.000
lazygreedy,13474.874,751667.000,2052095.000
lazygreedy,13479.231,751879.000,2053216.000
lazygreedy,13486.143,752199.000,2055345.000
lazygreedy,13495.021,752444.000,2057156.000
lazygreedy,13515.095,753080.000,2061312.000
lazygreedy,13522.237,753371.000,2063375.000
lazygreedy,13538.476,754194.000,2069432.000
lazygreedy,13597.897,756357.000,2084540.000
lazygreedy,13613.340,757583.000,2094250.000
lazygreedy,13620.482,757653.000,2094304.000
lazygreedy,13622.284,757747.000,2094682.000
lazygreedy,13651.014,758714.000,2100994.000
lazygreedy,13690.014,760372.000,2111796.000
lazygreedy,13694.281,760507.000,2112749.000
lazygreedy,13696.285,760594.000,2113301.000
lazygreedy,13698.289,760681.000,2113934.000
lazygreedy,13700.521,760732.000,2114310.000
lazygreedy,13729.564,761649.000,2120532.000
lazygreedy,13752.127,762598.000,2126530.000
lazygreedy,13764.804,763496.000,2132051.000
lazygreedy,13765.282,763522.000,2132108.000
lazygreedy,13770.197,763697.000,2133126.000
lazygreedy,13782.183,764557.000,2139313.000
lazygreedy,13782.494,764582.000,2139403.000
lazygreedy,13785.017,764680.000,2139945.000
lazygreedy,13787.168,764779.000,2140511.000
lazygreedy,13791.293,764927.000,2141640.000
lazygreedy,13797.432,765127.000,2143157.000
lazygreedy,13825.703,766109.000,2149925.000
lazygreedy,13831.014,766303.000,2151405.000
lazygreedy,13838.085,766645.000,2153995.000
lazygreedy,13844.144,766835.000,2154394.000
lazygreedy,13855.000,767167.000,2156143.000
lazygreedy,13862.009,767454.000,2157334.000
lazygreedy,13899.120,768590.000,2163356.000
lazygreedy,13901.144,768643.000,2163699.000
lazygreedy,13906.144,768794.000,2164782.000
lazygreedy,13910.329,768954.000,2165925.000
lazygreedy,13913.205,769056.000,2166387.000
lazygreedy,13919.949,769344.000,2168577.000
lazygreedy,13925.800,769463.000,2169259.000
lazygreedy,13929.251,769543.000,2169818.000
lazygreedy,13932.047,769655.000,2170670.000
lazygreedy,13942.026,769896.000,2172376.000
lazygreedy,13946.090,769968.000,2172860.000
lazygreedy,13965.069,770628.000,2177653.000
lazygreedy,13965.669,770638.000,2177717.000
lazygreedy,13980.169,770895.000,2179742.000
lazygreedy,13986.051,771025.000,2180673.000
lazygreedy,13990.039,771098.000,2181247.000
lazygreedy,13995.145,771182.000,2181890.000
lazygreedy,13997.397,771229.000,2182266.000
lazygreedy,13998.195,771238.000,2182338.000
lazygreedy,14009.278,771634.000,2185382.000
lazygreedy,14013.411,771795.000,2186588.000
lazygreedy,14014.704,771842.000,2186962.000
lazygreedy,14024.078,772104.000,2188559.000
lazygreedy,14035.367,772407.000,2190756.000
lazygreedy,14040.567,772633.000,2192515.000
lazygreedy,14053.302,773030.000,2195165.000
lazygreedy,14054.172,773050.000,2195327.000
lazygreedy,14065.433,773359.000,2197628.000
lazygreedy,14093.042,774324.000,2204734.000
lazygreedy,14097.103,774431.000,2205600.000
lazygreedy,14103.730,774616.000,2207070.000
lazygreedy,14113.519,774860.000,2208929.000
lazygreedy,14118.119,774973.000,2209753.000


==> mmgrow_thread2.txt <==
algoname,time,obj,con


==> mmgrow_thread4.txt <==
algoname,time,obj,con
minmax,750.757,767342.000,2208143.000


==> mmshrink_thread2.txt <==
algoname,time,obj,con
minmax,586.165,703100.000,2210096.000
minmax,651.242,703103.000,2210125.000
minmax,694.139,703103.000,2210125.000
minmax,780.432,703103.000,2210125.000
minmax,1470.632,703103.000,2210125.000
minmax,1600.067,703103.000,2210124.000


==> mmshrink_thread4.txt <==
algoname,time,obj,con
minmax,69.786,675173.000,2013802.000
minmax,173.490,701047.000,2196676.000
minmax,570.901,703103.000,2210125.000
minmax,691.143,703103.000,2210125.000
minmax,951.630,703103.000,2210124.000
minmax,1143.530,703103.000,2210124.000
minmax,1350.209,703103.000,2210124.000
minmax,1367.246,703103.000,2210125.000
minmax,1573.016,703103.000,2210126.000
minmax,1659.549,703103.000,2210125.000


==> naivegreedy.txt <==
algoname,time,obj,con
naivegreedy,23.268,34.000,0.000
naivegreedy,24.162,35.000,0.000
naivegreedy,24.684,37.000,0.000
naivegreedy,54.090,156.000,0.000
naivegreedy,58.493,164.000,0.000
naivegreedy,69.198,189.000,0.000
naivegreedy,87.631,240.000,0.000
naivegreedy,88.275,242.000,0.000
naivegreedy,108.308,283.000,0.000
naivegreedy,123.261,310.000,0.000
naivegreedy,130.417,324.000,0.000
naivegreedy,144.077,350.000,0.000
naivegreedy,145.325,352.000,0.000
naivegreedy,152.428,363.000,0.000
naivegreedy,184.088,417.000,0.000
naivegreedy,196.032,439.000,0.000
naivegreedy,197.369,442.000,0.000
naivegreedy,205.432,454.000,0.000
naivegreedy,206.103,455.000,0.000
naivegreedy,210.116,464.000,0.000
naivegreedy,214.152,471.000,0.000
naivegreedy,215.489,473.000,0.000
naivegreedy,216.158,474.000,0.000
naivegreedy,240.225,514.000,0.000
naivegreedy,242.249,517.000,0.000
naivegreedy,243.597,521.000,0.000
naivegreedy,246.240,526.000,0.000
naivegreedy,248.259,529.000,0.000
naivegreedy,249.609,531.000,0.000
naivegreedy,258.400,544.000,0.000
naivegreedy,262.389,553.000,0.000
naivegreedy,277.299,580.000,0.000
naivegreedy,280.004,584.000,0.000
naivegreedy,281.359,586.000,0.000
naivegreedy,284.026,590.000,0.000
naivegreedy,314.466,640.000,0.000
naivegreedy,325.328,663.000,0.000
naivegreedy,333.489,676.000,0.000
naivegreedy,355.365,712.000,0.000
naivegreedy,361.543,721.000,0.000
naivegreedy,364.244,725.000,0.000
naivegreedy,375.240,741.000,0.000
naivegreedy,379.360,747.000,0.000
naivegreedy,397.236,787.000,0.000
naivegreedy,407.618,803.000,0.000
naivegreedy,424.223,828.000,0.000
naivegreedy,433.200,842.000,0.000
naivegreedy,435.285,845.000,0.000
naivegreedy,438.068,849.000,0.000
naivegreedy,444.381,859.000,0.000
naivegreedy,473.618,933.000,0.000
naivegreedy,490.426,964.000,0.000
naivegreedy,496.004,978.000,0.000
naivegreedy,512.300,1010.000,0.000
naivegreedy,528.445,1044.000,0.000
naivegreedy,530.543,1047.000,0.000
naivegreedy,544.532,1070.000,0.000
naivegreedy,545.232,1071.000,0.000
naivegreedy,555.049,1085.000,0.000
naivegreedy,568.374,1109.000,0.000
naivegreedy,570.569,1112.000,0.000
naivegreedy,592.379,1153.000,0.000
naivegreedy,594.457,1157.000,0.000
naivegreedy,601.526,1169.000,0.000
naivegreedy,602.235,1170.000,0.000
naivegreedy,629.064,1220.000,0.000
naivegreedy,644.657,1249.000,0.000
naivegreedy,651.056,1259.000,0.000
naivegreedy,661.685,1274.000,0.000
naivegreedy,687.316,1315.000,0.000
naivegreedy,709.376,1347.000,0.000
naivegreedy,739.338,1393.000,0.000
naivegreedy,746.498,1403.000,0.000
naivegreedy,760.136,1425.000,0.000
naivegreedy,764.436,1431.000,0.000
naivegreedy,773.015,1445.000,0.000
naivegreedy,781.634,1460.000,0.000
naivegreedy,788.143,1471.000,0.000
naivegreedy,791.004,1480.000,0.000
naivegreedy,815.542,1528.000,0.000
naivegreedy,820.600,1535.000,0.000
naivegreedy,824.190,1548.000,0.000
naivegreedy,831.404,1560.000,0.000
naivegreedy,832.125,1561.000,0.000
naivegreedy,836.463,1567.000,0.000
naivegreedy,842.214,1579.000,0.000
naivegreedy,848.001,1587.000,0.000
naivegreedy,850.175,1590.000,0.000
naivegreedy,851.625,1594.000,0.000
naivegreedy,894.535,1665.000,0.000
naivegreedy,895.261,1666.000,0.000
naivegreedy,897.438,1669.000,0.000
naivegreedy,901.068,1674.000,0.000
naivegreedy,908.350,1684.000,0.000
naivegreedy,923.620,1709.000,0.000
naivegreedy,926.510,1713.000,0.000
naivegreedy,931.614,1721.000,0.000
naivegreedy,967.275,1779.000,0.000
naivegreedy,983.328,1806.000,0.000
naivegreedy,999.412,1840.000,0.000
naivegreedy,1017.706,1866.000,0.000
naivegreedy,1025.042,1877.000,0.000
naivegreedy,1036.011,1892.000,0.000
naivegreedy,1038.215,1895.000,0.000
naivegreedy,1042.627,1901.000,0.000
naivegreedy,1073.461,1957.000,0.000
naivegreedy,1078.595,1966.000,0.000
naivegreedy,1085.135,1975.000,0.000
naivegreedy,1088.055,1981.000,0.000
naivegreedy,1097.575,1997.000,0.000
naivegreedy,1111.411,2016.000,0.000
naivegreedy,1114.338,2020.000,0.000
naivegreedy,1124.549,2036.000,0.000
naivegreedy,1132.582,2053.000,0.000
naivegreedy,1157.460,2097.000,0.000
naivegreedy,1159.660,2100.000,0.000
naivegreedy,1161.127,2102.000,0.000
naivegreedy,1167.019,2111.000,0.000
naivegreedy,1180.317,2130.000,0.000
naivegreedy,1200.157,2175.000,0.000
naivegreedy,1202.321,2182.000,0.000
naivegreedy,1214.117,2206.000,0.000
naivegreedy,1217.067,2211.000,0.000
naivegreedy,1222.200,2222.000,0.000
naivegreedy,1239.166,2247.000,0.000
naivegreedy,1244.336,2254.000,0.000
naivegreedy,1264.242,2288.000,0.000
naivegreedy,1271.601,2302.000,0.000
naivegreedy,1277.530,2312.000,0.000
naivegreedy,1291.626,2346.000,0.000
naivegreedy,1296.074,2353.000,0.000
naivegreedy,1317.555,2401.000,0.000
naivegreedy,1321.265,2406.000,0.000
naivegreedy,1323.477,2409.000,0.000
naivegreedy,1350.205,2460.000,0.000
naivegreedy,1367.291,2488.000,0.000
naivegreedy,1375.482,2521.000,0.000
naivegreedy,1376.252,2522.000,0.000
naivegreedy,1382.176,2531.000,0.000
naivegreedy,1394.095,2552.000,0.000
naivegreedy,1396.335,2555.000,0.000
naivegreedy,1413.515,2580.000,0.000
naivegreedy,1424.676,2596.000,0.000
naivegreedy,1425.425,2600.000,0.000
naivegreedy,1443.366,2624.000,0.000
naivegreedy,1453.097,2665.000,0.000
naivegreedy,1459.051,2673.000,0.000
naivegreedy,1461.303,2676.000,0.000
naivegreedy,1481.677,2708.000,0.000
naivegreedy,1484.690,2712.000,0.000
naivegreedy,1494.452,2725.000,0.000
naivegreedy,1497.441,2729.000,0.000
naivegreedy,1500.453,2737.000,0.000
naivegreedy,1518.505,2762.000,0.000
naivegreedy,1522.282,2767.000,0.000
naivegreedy,1537.371,2790.000,0.000
naivegreedy,1542.657,2798.000,0.000
naivegreedy,1570.561,2868.000,0.000
naivegreedy,1573.584,2873.000,0.000
naivegreedy,1575.098,2875.000,0.000
naivegreedy,1599.305,2911.000,0.000
naivegreedy,1612.171,2929.000,0.000
naivegreedy,1616.685,2936.000,0.000
naivegreedy,1620.476,2943.000,0.000
naivegreedy,1629.589,2958.000,0.000
naivegreedy,1638.674,2970.000,0.000
naivegreedy,1642.471,2975.000,0.000
naivegreedy,1671.261,3032.000,0.000
naivegreedy,1689.460,3058.000,0.000
naivegreedy,1704.651,3088.000,0.000
naivegreedy,1706.129,3090.000,0.000
naivegreedy,1710.703,3098.000,0.000
naivegreedy,1717.554,3108.000,0.000
naivegreedy,1722.127,3114.000,0.000
naivegreedy,1729.707,3125.000,0.000
naivegreedy,1730.467,3126.000,0.000
naivegreedy,1746.419,3156.000,0.000
naivegreedy,1757.064,3173.000,0.000
naivegreedy,1760.109,3177.000,0.000
naivegreedy,1766.202,3185.000,0.000
naivegreedy,1778.410,3203.000,0.000
naivegreedy,1806.572,3245.000,0.000
naivegreedy,1807.336,3246.000,0.000
naivegreedy,1818.010,3261.000,0.000
naivegreedy,1827.167,3274.000,0.000
naivegreedy,1830.234,3278.000,0.000
naivegreedy,1835.547,3285.000,0.000
naivegreedy,1838.603,3289.000,0.000
naivegreedy,1849.302,3303.000,0.000
naivegreedy,1855.378,3311.000,0.000
naivegreedy,1856.142,3312.000,0.000
naivegreedy,1858.432,3315.000,0.000
naivegreedy,1861.487,3319.000,0.000
naivegreedy,1878.297,3344.000,0.000
naivegreedy,1883.663,3351.000,0.000
naivegreedy,1890.536,3387.000,0.000
naivegreedy,1897.428,3397.000,0.000
naivegreedy,1934.163,3451.000,0.000
naivegreedy,1943.364,3463.000,0.000
naivegreedy,1954.122,3477.000,0.000
naivegreedy,1963.302,3506.000,0.000
naivegreedy,1965.606,3509.000,0.000
naivegreedy,1969.451,3518.000,0.000
naivegreedy,1975.630,3527.000,0.000
naivegreedy,1977.116,3529.000,0.000
naivegreedy,1999.366,3559.000,0.000
naivegreedy,2019.363,3591.000,0.000
naivegreedy,2030.146,3605.000,0.000
naivegreedy,2037.038,3617.000,0.000
naivegreedy,2043.205,3625.000,0.000
naivegreedy,2057.053,3645.000,0.000
naivegreedy,2064.761,3655.000,0.000
naivegreedy,2066.305,3657.000,0.000
naivegreedy,2071.025,3663.000,0.000
naivegreedy,2075.646,3669.000,0.000
naivegreedy,2080.270,3675.000,0.000
naivegreedy,2084.128,3681.000,0.000
naivegreedy,2088.726,3688.000,0.000
naivegreedy,2113.358,3727.000,0.000
naivegreedy,2116.477,3732.000,0.000
naivegreedy,2118.733,3738.000,0.000
naivegreedy,2119.502,3739.000,0.000
naivegreedy,2124.126,3746.000,0.000
naivegreedy,2126.439,3749.000,0.000
naivegreedy,2131.097,3755.000,0.000
naivegreedy,2134.185,3759.000,0.000
naivegreedy,2137.230,3763.000,0.000
naivegreedy,2146.505,3776.000,0.000
naivegreedy,2149.565,3780.000,0.000
naivegreedy,2150.335,3781.000,0.000
naivegreedy,2154.193,3787.000,0.000
naivegreedy,2157.279,3792.000,0.000
naivegreedy,2164.233,3803.000,0.000
naivegreedy,2167.281,3827.000,0.000
naivegreedy,2174.242,3836.000,0.000
naivegreedy,2177.341,3841.000,0.000
naivegreedy,2180.411,3845.000,0.000
naivegreedy,2184.278,3850.000,0.000
naivegreedy,2198.208,3868.000,0.000
naivegreedy,2212.155,3900.000,0.000
naivegreedy,2215.257,3904.000,0.000
naivegreedy,2218.314,3911.000,0.000
naivegreedy,2219.088,3912.000,0.000
naivegreedy,2246.107,3950.000,0.000
naivegreedy,2249.191,3954.000,0.000
naivegreedy,2254.585,3971.000,0.000
naivegreedy,2255.354,3972.000,0.000
naivegreedy,2259.199,3979.000,0.000
naivegreedy,2266.119,3989.000,0.000
naivegreedy,2276.086,4002.000,0.000
naivegreedy,2278.394,4005.000,0.000
naivegreedy,2292.196,4029.000,0.000
naivegreedy,2312.210,4063.000,0.000
naivegreedy,2313.751,4065.000,0.000
naivegreedy,2317.602,4071.000,0.000
naivegreedy,2319.142,4073.000,0.000
naivegreedy,2327.588,4084.000,0.000
naivegreedy,2336.073,4096.000,0.000
naivegreedy,2340.703,4122.000,0.000
naivegreedy,2346.077,4131.000,0.000
naivegreedy,2353.026,4141.000,0.000
naivegreedy,2359.201,4149.000,0.000
naivegreedy,2365.333,4159.000,0.000
naivegreedy,2385.478,4192.000,0.000
naivegreedy,2386.251,4193.000,0.000
naivegreedy,2388.572,4197.000,0.000
naivegreedy,2396.296,4207.000,0.000
naivegreedy,2407.087,4223.000,0.000
naivegreedy,2413.286,4233.000,0.000
naivegreedy,2433.394,4263.000,0.000
naivegreedy,2446.525,4280.000,0.000
naivegreedy,2448.079,4282.000,0.000
naivegreedy,2472.029,4316.000,0.000
naivegreedy,2473.578,4318.000,0.000
naivegreedy,2481.330,4328.000,0.000
naivegreedy,2510.733,4386.000,0.000
naivegreedy,2511.509,4387.000,0.000
naivegreedy,2515.393,4392.000,0.000


==> optpesgreedy.txt <==
algoname,time,obj,con
optpesgreedy,8.683,40772.000,9.000
optpesgreedy,20.015,49100.000,291.000
optpesgreedy,26.015,51491.000,458.000
optpesgreedy,32.028,54096.000,692.000
optpesgreedy,51.001,61590.000,1535.000
optpesgreedy,59.030,64632.000,1980.000
optpesgreedy,68.006,66677.000,2305.000
optpesgreedy,73.007,68046.000,2534.000
optpesgreedy,81.031,72303.000,3361.000
optpesgreedy,87.107,74195.000,3803.000
optpesgreedy,97.059,78871.000,4916.000
optpesgreedy,119.050,88788.000,7707.000
optpesgreedy,121.076,89982.000,8106.000
optpesgreedy,133.041,95568.000,9622.000
optpesgreedy,138.012,96808.000,10038.000
optpesgreedy,139.042,97668.000,10402.000
optpesgreedy,150.009,100644.000,11450.000
optpesgreedy,191.004,116609.000,17948.000
optpesgreedy,193.032,117383.000,18345.000
optpesgreedy,215.038,126007.000,22891.000
optpesgreedy,223.025,129076.000,24585.000
optpesgreedy,232.056,131071.000,25787.000
optpesgreedy,247.003,135742.000,28351.000
optpesgreedy,253.415,139716.000,31126.000
optpesgreedy,256.041,140639.000,31695.000
optpesgreedy,260.014,141663.000,32403.000
optpesgreedy,263.025,142207.000,32623.000
optpesgreedy,267.000,143441.000,33291.000
optpesgreedy,274.109,146077.000,35183.000
optpesgreedy,280.041,147808.000,36327.000
optpesgreedy,293.001,151275.000,38608.000
optpesgreedy,294.027,151410.000,38712.000
optpesgreedy,298.075,152256.000,39286.000
optpesgreedy,311.053,154922.000,41085.000
optpesgreedy,313.044,155485.000,41383.000
optpesgreedy,315.038,155863.000,41641.000
optpesgreedy,321.129,157340.000,42831.000
optpesgreedy,324.019,158246.000,43539.000
optpesgreedy,327.006,159118.000,44178.000
optpesgreedy,362.007,175250.000,58010.000
optpesgreedy,383.035,178924.000,61172.000
optpesgreedy,385.052,179673.000,61828.000
optpesgreedy,388.034,180474.000,62448.000
optpesgreedy,389.050,180606.000,62539.000
optpesgreedy,402.079,184545.000,65929.000
optpesgreedy,403.018,184731.000,66094.000
optpesgreedy,413.031,186559.000,67818.000
optpesgreedy,416.019,187368.000,68227.000
optpesgreedy,419.010,187864.000,68599.000
optpesgreedy,462.047,198717.000,79550.000
optpesgreedy,475.006,201364.000,82285.000
optpesgreedy,479.052,202028.000,82961.000
optpesgreedy,483.005,202868.000,83762.000
optpesgreedy,484.012,203063.000,83973.000
optpesgreedy,518.027,209609.000,91300.000
optpesgreedy,520.024,210064.000,91773.000
optpesgreedy,537.045,215111.000,98374.000
optpesgreedy,547.007,217734.000,101572.000
optpesgreedy,552.022,218917.000,103106.000
optpesgreedy,561.062,221061.000,105359.000
optpesgreedy,572.033,222555.000,107344.000
optpesgreedy,587.038,226166.000,112000.000
optpesgreedy,589.037,226738.000,112716.000
optpesgreedy,595.038,228586.000,115322.000
optpesgreedy,596.038,228759.000,115539.000
optpesgreedy,602.774,230845.000,118376.000
optpesgreedy,605.035,231466.000,118710.000
optpesgreedy,613.053,232938.000,120613.000
optpesgreedy,630.269,236668.000,125257.000
optpesgreedy,633.013,237494.000,126484.000
optpesgreedy,635.019,237960.000,127208.000
optpesgreedy,638.006,238407.000,127877.000
optpesgreedy,683.226,252372.000,148837.000
optpesgreedy,684.015,252665.000,149155.000
optpesgreedy,696.032,258097.000,157729.000
optpesgreedy,722.026,265513.000,168264.000
optpesgreedy,723.018,265757.000,168641.000
optpesgreedy,734.019,267960.000,171787.000
optpesgreedy,735.033,268168.000,172037.000
optpesgreedy,745.269,270529.000,175633.000
optpesgreedy,763.007,275594.000,183430.000
optpesgreedy,785.039,281420.000,192651.000
optpesgreedy,806.065,284214.000,196633.000
optpesgreedy,828.004,288604.000,203865.000
optpesgreedy,836.052,290345.000,206925.000
optpesgreedy,847.001,292531.000,210887.000
optpesgreedy,860.015,294912.000,215434.000
optpesgreedy,870.028,296974.000,219404.000
optpesgreedy,885.026,301725.000,228038.000
optpesgreedy,892.142,303295.000,230775.000
optpesgreedy,905.951,307452.000,239101.000
optpesgreedy,911.052,308625.000,241406.000
optpesgreedy,925.009,311705.000,247430.000
optpesgreedy,926.055,311813.000,247636.000
optpesgreedy,965.419,322122.000,268220.000
optpesgreedy,980.521,325862.000,276185.000
optpesgreedy,985.270,327231.000,279372.000
optpesgreedy,997.004,329625.000,284627.000
optpesgreedy,1007.026,331383.000,288350.000
optpesgreedy,1012.000,332641.000,291248.000
optpesgreedy,1026.060,336012.000,298412.000
optpesgreedy,1036.055,338199.000,303131.000
optpesgreedy,1040.342,339483.000,306000.000
optpesgreedy,1049.041,341713.000,311276.000
optpesgreedy,1051.048,343004.000,314493.000
optpesgreedy,1081.038,348293.000,325185.000
optpesgreedy,1084.034,349014.000,326576.000
optpesgreedy,1103.155,353283.000,335713.000
optpesgreedy,1142.073,360953.000,353079.000
optpesgreedy,1143.042,361289.000,353953.000
optpesgreedy,1145.074,361610.000,354713.000
optpesgreedy,1150.194,362534.000,356854.000
optpesgreedy,1155.138,363178.000,358384.000
optpesgreedy,1170.049,366680.000,367191.000
optpesgreedy,1173.031,367719.000,369923.000
optpesgreedy,1176.034,368113.000,370729.000
optpesgreedy,1193.003,371944.000,380445.000
optpesgreedy,1199.031,373290.000,383811.000
optpesgreedy,1200.125,373475.000,384328.000
optpesgreedy,1206.033,374770.000,387089.000
optpesgreedy,1218.033,376713.000,392032.000
optpesgreedy,1228.031,377777.000,394650.000
optpesgreedy,1231.076,378081.000,395481.000
optpesgreedy,1239.055,379498.000,399208.000
optpesgreedy,1261.454,385580.000,415770.000
optpesgreedy,1275.034,388452.000,423746.000
optpesgreedy,1287.031,391702.000,433119.000
optpesgreedy,1305.001,396334.000,446283.000
optpesgreedy,1318.042,399063.000,453813.000
optpesgreedy,1352.043,406620.000,475002.000
optpesgreedy,1360.089,407874.000,478418.000
optpesgreedy,1365.072,408817.000,481280.000
optpesgreedy,1375.059,410178.000,484584.000
optpesgreedy,1382.106,411160.000,487346.000
optpesgreedy,1389.209,412269.000,490397.000
optpesgreedy,1390.039,412343.000,490475.000
optpesgreedy,1407.014,415213.000,498589.000
optpesgreedy,1417.060,416876.000,503354.000
optpesgreedy,1425.115,418464.000,508048.000
optpesgreedy,1434.022,420042.000,512220.000
optpesgreedy,1436.030,420628.000,513927.000
optpesgreedy,1442.177,421275.000,515919.000
optpesgreedy,1444.066,421520.000,516651.000
optpesgreedy,1453.041,422416.000,519207.000
optpesgreedy,1456.053,422842.000,520464.000
optpesgreedy,1458.028,423070.000,520790.000
optpesgreedy,1482.043,428022.000,535544.000
optpesgreedy,1483.202,428169.000,536002.000
optpesgreedy,1492.033,429307.000,538751.000
optpesgreedy,1497.519,430615.000,542992.000
optpesgreedy,1504.033,431862.000,546626.000
optpesgreedy,1515.069,434165.000,554253.000
optpesgreedy,1563.027,443932.000,584281.000
optpesgreedy,1564.068,444125.000,584964.000
optpesgreedy,1570.284,445726.000,590148.000
optpesgreedy,1571.049,445915.000,590176.000
optpesgreedy,1588.028,448916.000,598273.000
optpesgreedy,1606.020,451702.000,606743.000
optpesgreedy,1619.198,453919.000,612444.000
optpesgreedy,1621.081,454303.000,613508.000
optpesgreedy,1629.034,455607.000,617312.000
optpesgreedy,1653.059,459286.000,628906.000
optpesgreedy,1669.067,462523.000,638864.000
optpesgreedy,1673.020,463669.000,642860.000
optpesgreedy,1694.317,467532.000,654274.000
optpesgreedy,1695.059,467620.000,654545.000
optpesgreedy,1699.047,468131.000,656051.000
optpesgreedy,1707.048,469510.000,660210.000
optpesgreedy,1731.002,472944.000,672770.000
optpesgreedy,1740.007,473797.000,675688.000
optpesgreedy,1747.021,475330.000,679972.000
optpesgreedy,1763.046,478330.000,689707.000
optpesgreedy,1769.249,479529.000,693794.000
optpesgreedy,1772.113,480119.000,695883.000
optpesgreedy,1779.026,481348.000,700206.000
optpesgreedy,1783.058,481911.000,702216.000
optpesgreedy,1792.039,484202.000,710705.000
optpesgreedy,1819.062,488513.000,724652.000
optpesgreedy,1829.013,490457.000,731961.000
optpesgreedy,1850.857,493995.000,744839.000
optpesgreedy,1863.108,496550.000,753454.000
optpesgreedy,1870.252,497822.000,757473.000
optpesgreedy,1894.123,500937.000,768005.000
optpesgreedy,1899.017,501765.000,770807.000
optpesgreedy,1906.012,504643.000,782012.000
optpesgreedy,1926.018,507748.000,792753.000
optpesgreedy,1974.071,515645.000,819285.000
optpesgreedy,1984.050,517020.000,824660.000
optpesgreedy,1998.067,519167.000,832548.000
optpesgreedy,2014.130,521918.000,843111.000
optpesgreedy,2027.068,524002.000,849963.000
optpesgreedy,2033.004,525069.000,853691.000
optpesgreedy,2052.006,527908.000,862910.000
optpesgreedy,2069.088,530242.000,872588.000
optpesgreedy,2081.197,532799.000,883639.000
optpesgreedy,2100.033,535417.000,893158.000
optpesgreedy,2101.029,535513.000,893610.000
optpesgreedy,2106.020,536131.000,895987.000
optpesgreedy,2114.096,537552.000,901845.000
optpesgreedy,2124.394,538833.000,906999.000
optpesgreedy,2131.250,540879.000,915222.000
optpesgreedy,2141.042,542480.000,920783.000
optpesgreedy,2145.031,543162.000,923378.000
optpesgreedy,2147.024,543534.000,925099.000
optpesgreedy,2159.041,545319.000,932513.000
optpesgreedy,2160.004,545471.000,932862.000
optpesgreedy,2162.035,545711.000,933917.000
optpesgreedy,2167.041,547423.000,941958.000
optpesgreedy,2172.029,548196.000,944614.000
optpesgreedy,2188.066,551262.000,957211.000
optpesgreedy,2189.114,551483.000,958301.000
optpesgreedy,2196.067,552901.000,963988.000
optpesgreedy,2204.027,554363.000,970326.000
optpesgreedy,2206.036,554830.000,972401.000
optpesgreedy,2221.057,556365.000,978640.000
optpesgreedy,2242.230,558799.000,989192.000
optpesgreedy,2244.093,559163.000,990861.000
optpesgreedy,2246.028,559507.000,992529.000
optpesgreedy,2267.096,563394.000,1010463.000
optpesgreedy,2268.157,563567.000,1011219.000
optpesgreedy,2279.692,566446.000,1024943.000
optpesgreedy,2280.067,566507.000,1025092.000
optpesgreedy,2286.352,567818.000,1031246.000
optpesgreedy,2290.053,568400.000,1033191.000
optpesgreedy,2298.028,569334.000,1037296.000
optpesgreedy,2311.063,570982.000,1044660.000
optpesgreedy,2319.025,572135.000,1050181.000
optpesgreedy,2346.017,576625.000,1069098.000
optpesgreedy,2353.048,577958.000,1075158.000
optpesgreedy,2355.054,578251.000,1076297.000
optpesgreedy,2365.102,579908.000,1084188.000
optpesgreedy,2392.029,582541.000,1094054.000
optpesgreedy,2394.024,582799.000,1095193.000
optpesgreedy,2402.053,584326.000,1101773.000
optpesgreedy,2413.013,585938.000,1108742.000
optpesgreedy,2418.007,586624.000,1111558.000
optpesgreedy,2429.062,588056.000,1117535.000
optpesgreedy,2434.022,588858.000,1120836.000
optpesgreedy,2436.016,589303.000,1122483.000
optpesgreedy,2440.043,590082.000,1125665.000
optpesgreedy,2441.060,590187.000,1126194.000
optpesgreedy,2444.048,590527.000,1127642.000
optpesgreedy,2446.521,591074.000,1130276.000
optpesgreedy,2473.099,594507.000,1145772.000
optpesgreedy,2485.033,596320.000,1154441.000
optpesgreedy,2496.049,598052.000,1162630.000
optpesgreedy,2499.022,598361.000,1164161.000
optpesgreedy,2502.030,598995.000,1167503.000
optpesgreedy,2513.216,600853.000,1176465.000
optpesgreedy,2523.015,601943.000,1181751.000
optpesgreedy,2525.022,602115.000,1182551.000
optpesgreedy,2527.084,602454.000,1184143.000
optpesgreedy,2529.094,602841.000,1185908.000
optpesgreedy,2545.713,605943.000,1201916.000
optpesgreedy,2572.051,609300.000,1217502.000
optpesgreedy,2577.045,610183.000,1222246.000
optpesgreedy,2591.135,612389.000,1233355.000
optpesgreedy,2593.032,612613.000,1234430.000
optpesgreedy,2605.227,614237.000,1242756.000
optpesgreedy,2608.068,614654.000,1244566.000
optpesgreedy,2612.100,615136.000,1247055.000
optpesgreedy,2620.026,616278.000,1253000.000
optpesgreedy,2622.097,616522.000,1254217.000
optpesgreedy,2627.008,617277.000,1258373.000
optpesgreedy,2631.062,617741.000,1260784.000
optpesgreedy,2667.005,623738.000,1290015.000
optpesgreedy,2693.063,626609.000,1304561.000
optpesgreedy,2698.040,626957.000,1306444.000
optpesgreedy,2702.060,627409.000,1308769.000
optpesgreedy,2705.242,628271.000,1313706.000
optpesgreedy,2705.303,628283.000,1313706.000
optpesgreedy,2709.021,629016.000,1316109.000
optpesgreedy,2715.000,630046.000,1321040.000
optpesgreedy,2720.101,630725.000,1324582.000
optpesgreedy,2743.074,634221.000,1341215.000
optpesgreedy,2746.805,635217.000,1347054.000
optpesgreedy,2754.125,636284.000,1352249.000
optpesgreedy,2760.025,637239.000,1357111.000
optpesgreedy,2770.309,638918.000,1365934.000
optpesgreedy,2776.002,639596.000,1369147.000
optpesgreedy,2780.168,640177.000,1372321.000
optpesgreedy,2782.038,640378.000,1373249.000
optpesgreedy,2785.024,640738.000,1375277.000
optpesgreedy,2799.555,643093.000,1388697.000
optpesgreedy,2807.059,644460.000,1395261.000
optpesgreedy,2812.091,644905.000,1397602.000
optpesgreedy,2822.078,646296.000,1404767.000
optpesgreedy,2834.127,647726.000,1413270.000
optpesgreedy,2840.066,648462.000,1417646.000
optpesgreedy,2843.056,648885.000,1419885.000
optpesgreedy,2849.135,649538.000,1422567.000
optpesgreedy,2869.098,652670.000,1440165.000
optpesgreedy,2872.162,653126.000,1442160.000
optpesgreedy,2885.017,655684.000,1455621.000
optpesgreedy,2887.035,656014.000,1457247.000
optpesgreedy,2913.032,659404.000,1474885.000
optpesgreedy,2914.092,659485.000,1475374.000
optpesgreedy,2932.015,662414.000,1491774.000
optpesgreedy,2936.038,662861.000,1493677.000
optpesgreedy,2937.071,663037.000,1494793.000
optpesgreedy,2957.348,665447.000,1507985.000
optpesgreedy,2971.082,667066.000,1516933.000
optpesgreedy,2979.005,668125.000,1522881.000
optpesgreedy,3000.092,670463.000,1535961.000
optpesgreedy,3015.061,673413.000,1553233.000
optpesgreedy,3020.006,674109.000,1557533.000
optpesgreedy,3031.152,675581.000,1565692.000
optpesgreedy,3039.078,676781.000,1572745.000
optpesgreedy,3044.073,677441.000,1576529.000
optpesgreedy,3087.597,683584.000,1614443.000
optpesgreedy,3088.521,683812.000,1615993.000
optpesgreedy,3089.045,683892.000,1616441.000
optpesgreedy,3108.214,686793.000,1634040.000
optpesgreedy,3114.116,687652.000,1638858.000
optpesgreedy,3119.072,688025.000,1641272.000
optpesgreedy,3127.047,688630.000,1645014.000
optpesgreedy,3149.007,690851.000,1658223.000
optpesgreedy,3164.026,692602.000,1668477.000
optpesgreedy,3183.097,695404.000,1685666.000
optpesgreedy,3243.070,705269.000,1747433.000
optpesgreedy,3255.014,707108.000,1758490.000
optpesgreedy,3264.088,708326.000,1765924.000
optpesgreedy,3271.048,709204.000,1771217.000
optpesgreedy,3272.185,709557.000,1773715.000
optpesgreedy,3278.039,710883.000,1782838.000
optpesgreedy,3289.026,711989.000,1789709.000
optpesgreedy,3300.159,713928.000,1802261.000
optpesgreedy,3303.039,714312.000,1804595.000
optpesgreedy,3313.031,715609.000,1812492.000
optpesgreedy,3314.069,715675.000,1812805.000
optpesgreedy,3339.065,718927.000,1833722.000
optpesgreedy,3343.030,719529.000,1837229.000
optpesgreedy,3355.052,721385.000,1848803.000
optpesgreedy,3357.073,721580.000,1850088.000
optpesgreedy,3359.087,722580.000,1857503.000
optpesgreedy,3381.028,725241.000,1874147.000
optpesgreedy,3383.334,725502.000,1875849.000
optpesgreedy,3386.097,725767.000,1877753.000
optpesgreedy,3402.018,727428.000,1888142.000
optpesgreedy,3404.365,727861.000,1891167.000
optpesgreedy,3408.099,728236.000,1893453.000
optpesgreedy,3410.091,728645.000,1896286.000
optpesgreedy,3420.088,729836.000,1903929.000
optpesgreedy,3422.006,730033.000,1904459.000
optpesgreedy,3443.059,733124.000,1923809.000
optpesgreedy,3461.052,735100.000,1936630.000
optpesgreedy,3463.001,735356.000,1938473.000
optpesgreedy,3465.111,735785.000,1941514.000
optpesgreedy,3470.084,736507.000,1946719.000
optpesgreedy,3476.092,737134.000,1951375.000
optpesgreedy,3484.114,738713.000,1962325.000
optpesgreedy,3505.075,742207.000,1985956.000
optpesgreedy,3520.050,744499.000,2001508.000
optpesgreedy,3522.170,744826.000,2004015.000
optpesgreedy,3524.071,745037.000,2005226.000
optpesgreedy,3553.652,749033.000,2033796.000
optpesgreedy,3564.019,750441.000,2043464.000
optpesgreedy,3566.010,750598.000,2044262.000
optpesgreedy,3587.108,754349.000,2070415.000
optpesgreedy,3588.017,754539.000,2071779.000
optpesgreedy,3589.070,754706.000,2072773.000
optpesgreedy,3594.394,755584.000,2079211.000
optpesgreedy,3595.004,755622.000,2079307.000
optpesgreedy,3611.006,758370.000,2098551.000
optpesgreedy,3621.032,759844.000,2108527.000
optpesgreedy,3629.042,760974.000,2115912.000
optpesgreedy,3637.029,762198.000,2124047.000
optpesgreedy,3639.108,762618.000,2126651.000
optpesgreedy,3642.062,763368.000,2132194.000
optpesgreedy,3658.028,765989.000,2149472.000
optpesgreedy,3660.001,766263.000,2151159.000
optpesgreedy,3661.088,766433.000,2152354.000
optpesgreedy,3679.000,768232.000,2161300.000
optpesgreedy,3696.044,769942.000,2172767.000
optpesgreedy,3698.600,770345.000,2175988.000
optpesgreedy,3706.073,770803.000,2179341.000
optpesgreedy,3710.025,771029.000,2181038.000
optpesgreedy,3714.118,771345.000,2183071.000
optpesgreedy,3724.101,772740.000,2193055.000
optpesgreedy,3727.091,773064.000,2195352.000
optpesgreedy,3728.029,773146.000,2195954.000
optpesgreedy,3747.293,775625.000,2214603.000
optpesgreedy,3757.094,776792.000,2222943.000
optpesgreedy,3773.038,779557.000,2243032.000
optpesgreedy,3776.018,779861.000,2245389.000
optpesgreedy,3806.045,783796.000,2275648.000
optpesgreedy,3808.050,784228.000,2279096.000
optpesgreedy,3811.015,784463.000,2280810.000
optpesgreedy,3836.067,787597.000,2303803.000
optpesgreedy,3837.816,788344.000,2310130.000
optpesgreedy,3841.102,788821.000,2313610.000
optpesgreedy,3848.034,789519.000,2318904.000
optpesgreedy,3861.001,790859.000,2328198.000
optpesgreedy,3874.046,791950.000,2335968.000
optpesgreedy,3876.146,792201.000,2337777.000
optpesgreedy,3890.099,793751.000,2349288.000
optpesgreedy,3895.141,794947.000,2358928.000
optpesgreedy,3919.009,798478.000,2381115.000
optpesgreedy,3924.094,799375.000,2387139.000
optpesgreedy,3931.034,800790.000,2397779.000
optpesgreedy,3936.031,801484.000,2402109.000
optpesgreedy,3962.071,805298.000,2429540.000
optpesgreedy,3987.058,809197.000,2455636.000
optpesgreedy,3988.056,809345.000,2456833.000
optpesgreedy,3989.068,809440.000,2457556.000
optpesgreedy,3990.346,809640.000,2459177.000
optpesgreedy,3993.017,809914.000,2460843.000
optpesgreedy,4008.080,811284.000,2471626.000
optpesgreedy,4016.231,812296.000,2479378.000
optpesgreedy,4019.081,812889.000,2484231.000
optpesgreedy,4030.010,814138.000,2494324.000
optpesgreedy,4045.291,816092.000,2509966.000
optpesgreedy,4051.031,816805.000,2515727.000
optpesgreedy,4057.161,817996.000,2525186.000
optpesgreedy,4063.375,818711.000,2531072.000
optpesgreedy,4064.039,818765.000,2531193.000
optpesgreedy,4068.035,819227.000,2534011.000
optpesgreedy,4081.025,820749.000,2545053.000
optpesgreedy,4091.011,822175.000,2554979.000
optpesgreedy,4094.038,822493.000,2557347.000
optpesgreedy,4106.004,823874.000,2568592.000
optpesgreedy,4114.077,824846.000,2576448.000
optpesgreedy,4141.103,826623.000,2591336.000
optpesgreedy,4160.136,828890.000,2609941.000
optpesgreedy,4188.098,832450.000,2641103.000
optpesgreedy,4191.104,832949.000,2645526.000
optpesgreedy,4199.030,833638.000,2651686.000
optpesgreedy,4210.082,834883.000,2662518.000
optpesgreedy,4233.207,837446.000,2684203.000
optpesgreedy,4237.011,837725.000,2685522.000
optpesgreedy,4247.080,838928.000,2695470.000
optpesgreedy,4249.002,839063.000,2696680.000
optpesgreedy,4251.237,839359.000,2698916.000
optpesgreedy,4261.001,840752.000,2710474.000
optpesgreedy,4264.023,841472.000,2716138.000
optpesgreedy,4287.265,844906.000,2744808.000
optpesgreedy,4296.028,845647.000,2749458.000
optpesgreedy,4302.158,846397.000,2755524.000
optpesgreedy,4326.011,848860.000,2776216.000
optpesgreedy,4334.064,850091.000,2784713.000
optpesgreedy,4355.056,852429.000,2805231.000
optpesgreedy,4369.065,853815.000,2817295.000
optpesgreedy,4370.042,853910.000,2818112.000
optpesgreedy,4381.074,855475.000,2831750.000
optpesgreedy,4385.059,855943.000,2836072.000
optpesgreedy,4402.005,858138.000,2855467.000
optpesgreedy,4425.022,860744.000,2879540.000
optpesgreedy,4427.001,860833.000,2880396.000
optpesgreedy,4441.016,861861.000,2889690.000
optpesgreedy,4448.001,862344.000,2894092.000
optpesgreedy,4449.004,862370.000,2894336.000
optpesgreedy,4487.099,867364.000,2938537.000
optpesgreedy,4507.022,869742.000,2960848.000
optpesgreedy,4509.021,869975.000,2963115.000
optpesgreedy,4513.077,870225.000,2965593.000
optpesgreedy,4524.064,871510.000,2977596.000
optpesgreedy,4539.092,873344.000,2995335.000
optpesgreedy,4553.021,874961.000,3011023.000
optpesgreedy,4555.054,875202.000,3013205.000
optpesgreedy,4565.111,876706.000,3026219.000
optpesgreedy,4575.144,877747.000,3035815.000
optpesgreedy,4585.079,878753.000,3045878.000
optpesgreedy,4587.038,878843.000,3046761.000
optpesgreedy,4609.113,881656.000,3074153.000
optpesgreedy,4622.009,882918.000,3086365.000
optpesgreedy,4627.085,883702.000,3093821.000
optpesgreedy,4646.039,885366.000,3109739.000
optpesgreedy,4659.071,886821.000,3123705.000
optpesgreedy,4679.083,888965.000,3145279.000
optpesgreedy,4682.227,889414.000,3150020.000
optpesgreedy,4686.081,890099.000,3156156.000
optpesgreedy,4699.142,891429.000,3169425.000
optpesgreedy,4706.140,892353.000,3178725.000
optpesgreedy,4715.079,893322.000,3188558.000
optpesgreedy,4719.055,893824.000,3193834.000
optpesgreedy,4728.041,894568.000,3201696.000
optpesgreedy,4729.005,894604.000,3202077.000
optpesgreedy,4735.101,894861.000,3204720.000
optpesgreedy,4743.002,895419.000,3210074.000
optpesgreedy,4752.048,896435.000,3220756.000
optpesgreedy,4761.003,897291.000,3228973.000
optpesgreedy,4782.072,899762.000,3254147.000
optpesgreedy,4785.025,900297.000,3259635.000
optpesgreedy,4817.628,904621.000,3303697.000
optpesgreedy,4843.135,906878.000,3325727.000
optpesgreedy,4864.059,909762.000,3355000.000
optpesgreedy,4875.043,911077.000,3368587.000
optpesgreedy,4901.054,913624.000,3396120.000
optpesgreedy,4907.018,914334.000,3403522.000
optpesgreedy,4909.007,914690.000,3407370.000
optpesgreedy,4915.030,915448.000,3415749.000
optpesgreedy,4928.027,917362.000,3436090.000
optpesgreedy,4934.074,918744.000,3448475.000
optpesgreedy,4947.078,920621.000,3467963.000
optpesgreedy,4966.053,922570.000,3488548.000
optpesgreedy,4974.481,923672.000,3500627.000
optpesgreedy,4980.063,924202.000,3506144.000
optpesgreedy,4983.060,924432.000,3508656.000
optpesgreedy,4984.081,924503.000,3509453.000
optpesgreedy,4989.059,925178.000,3516525.000
optpesgreedy,5026.035,929639.000,3562833.000
optpesgreedy,5042.006,931828.000,3587344.000
optpesgreedy,5046.038,932337.000,3592930.000
optpesgreedy,5060.157,933748.000,3608549.000
optpesgreedy,5064.208,934517.000,3617548.000
optpesgreedy,5065.079,934689.000,3618233.000
optpesgreedy,5080.005,936303.000,3634644.000
optpesgreedy,5085.016,936603.000,3637978.000
optpesgreedy,5087.067,936938.000,3641657.000
optpesgreedy,5108.090,938661.000,3660973.000
optpesgreedy,5111.090,938889.000,3663532.000
optpesgreedy,5119.086,940138.000,3676396.000
optpesgreedy,5136.011,941869.000,3694668.000
optpesgreedy,5137.119,942042.000,3696726.000
optpesgreedy,5139.046,942292.000,3699290.000
optpesgreedy,5147.087,943042.000,3707387.000
optpesgreedy,5150.026,943371.000,3710882.000
optpesgreedy,5154.206,943930.000,3717244.000
optpesgreedy,5175.133,946690.000,3746518.000
optpesgreedy,5178.034,946839.000,3748162.000
optpesgreedy,5187.110,947732.000,3758366.000
optpesgreedy,5188.057,947807.000,3759288.000
optpesgreedy,5195.002,948627.000,3768455.000
optpesgreedy,5199.094,948979.000,3772337.000
optpesgreedy,5208.059,949662.000,3780174.000
optpesgreedy,5211.037,950058.000,3784697.000
optpesgreedy,5214.113,950280.000,3786840.000
optpesgreedy,5227.043,951955.000,3804891.000
optpesgreedy,5229.045,952114.000,3806665.000
optpesgreedy,5243.084,953474.000,3821149.000
optpesgreedy,5279.074,957578.000,3866501.000
optpesgreedy,5302.057,959420.000,3886134.000
optpesgreedy,5344.367,963676.000,3930095.000
optpesgreedy,5346.072,963751.000,3931010.000
optpesgreedy,5352.030,964377.000,3938336.000
optpesgreedy,5356.063,964915.000,3944675.000
optpesgreedy,5358.071,965092.000,3946802.000
optpesgreedy,5367.031,966062.000,3957190.000
optpesgreedy,5384.079,967674.000,3975067.000
optpesgreedy,5386.431,968289.000,3982532.000
optpesgreedy,5388.039,968367.000,3983241.000
optpesgreedy,5389.154,968479.000,3984578.000
optpesgreedy,5414.034,971234.000,4017157.000
optpesgreedy,5416.018,971434.000,4019463.000
optpesgreedy,5419.049,971615.000,4021334.000
optpesgreedy,5426.050,972374.000,4030548.000
optpesgreedy,5428.046,972445.000,4031199.000
optpesgreedy,5433.078,972871.000,4036300.000
optpesgreedy,5446.026,974007.000,4049207.000
optpesgreedy,5454.074,974638.000,4056825.000
optpesgreedy,5478.190,976043.000,4073836.000
optpesgreedy,5491.024,977667.000,4092833.000
optpesgreedy,5496.011,978069.000,4097720.000
optpesgreedy,5498.031,978320.000,4100359.000
optpesgreedy,5526.003,980918.000,4132181.000
optpesgreedy,5528.080,981047.000,4133713.000
optpesgreedy,5529.032,981088.000,4134186.000
optpesgreedy,5535.124,981917.000,4144156.000
optpesgreedy,5549.194,983607.000,4160963.000
optpesgreedy,5571.024,985568.000,4176519.000
optpesgreedy,5577.095,986020.000,4181744.000
optpesgreedy,5580.014,986168.000,4183498.000
optpesgreedy,5584.033,986527.000,4187424.000
optpesgreedy,5593.024,987306.000,4196014.000
optpesgreedy,5600.043,988402.000,4209316.000
optpesgreedy,5607.097,989797.000,4222336.000
optpesgreedy,5613.028,990219.000,4227265.000
optpesgreedy,5618.052,990567.000,4231578.000
optpesgreedy,5626.037,991421.000,4241399.000
optpesgreedy,5642.002,993673.000,4269248.000
optpesgreedy,5649.005,994403.000,4278045.000
optpesgreedy,5651.033,994490.000,4279151.000
optpesgreedy,5652.130,994537.000,4279777.000
optpesgreedy,5655.037,994664.000,4281458.000
optpesgreedy,5656.007,994754.000,4282670.000
optpesgreedy,5657.137,994848.000,4283884.000
optpesgreedy,5670.228,996482.000,4304099.000
optpesgreedy,5673.021,996672.000,4306065.000
optpesgreedy,5674.019,996760.000,4307179.000
optpesgreedy,5676.008,996910.000,4309088.000
optpesgreedy,5677.028,997001.000,4310013.000
optpesgreedy,5691.029,998360.000,4326647.000
optpesgreedy,5692.003,998468.000,4327757.000
optpesgreedy,5706.040,999771.000,4343418.000
optpesgreedy,5711.067,1000238.000,4349407.000
optpesgreedy,5719.041,1000930.000,4358103.000
optpesgreedy,5721.049,1001184.000,4361347.000
optpesgreedy,5722.002,1001242.000,4361898.000
optpesgreedy,5752.739,1004372.000,4402165.000
optpesgreedy,5763.514,1005584.000,4416895.000
optpesgreedy,5766.082,1005711.000,4418486.000
optpesgreedy,5774.003,1006316.000,4426165.000
optpesgreedy,5779.101,1006546.000,4429165.000
optpesgreedy,5806.040,1008831.000,4458721.000
optpesgreedy,5815.052,1009820.000,4471326.000
optpesgreedy,5817.096,1010187.000,4476254.000
optpesgreedy,5827.086,1011376.000,4488743.000
optpesgreedy,5828.098,1011425.000,4489234.000
optpesgreedy,5835.240,1012382.000,4501779.000
optpesgreedy,5849.070,1013588.000,4517052.000
optpesgreedy,5861.015,1014847.000,4531209.000
optpesgreedy,5870.066,1015727.000,4542070.000
optpesgreedy,5873.050,1015940.000,4544079.000
optpesgreedy,5877.027,1016279.000,4548308.000
optpesgreedy,5878.063,1016454.000,4550443.000
optpesgreedy,5898.068,1018190.000,4570335.000
optpesgreedy,5900.091,1018276.000,4571519.000
optpesgreedy,5915.087,1020476.000,4597208.000
optpesgreedy,5916.000,1020504.000,4597590.000
optpesgreedy,5925.024,1021420.000,4609591.000
optpesgreedy,5927.008,1021750.000,4614261.000
optpesgreedy,5929.063,1022078.000,4618810.000
optpesgreedy,5939.080,1022727.000,4627221.000
optpesgreedy,5946.118,1023312.000,4634947.000
optpesgreedy,5952.108,1023813.000,4641816.000
optpesgreedy,5953.107,1023895.000,4642862.000
optpesgreedy,5959.016,1024481.000,4650682.000
optpesgreedy,5967.069,1025171.000,4659647.000
optpesgreedy,5970.021,1025383.000,4662031.000
optpesgreedy,5980.007,1027340.000,4685415.000
optpesgreedy,5995.067,1028839.000,4704369.000
optpesgreedy,5998.273,1029282.000,4710528.000
optpesgreedy,5999.035,1029351.000,4711158.000
optpesgreedy,6000.028,1029403.000,4711848.000
optpesgreedy,6009.202,1030324.000,4723706.000
optpesgreedy,6018.165,1031357.000,4737273.000
optpesgreedy,6020.070,1031571.000,4740007.000
optpesgreedy,6032.079,1032873.000,4757862.000


==> optpesgreedy_thread2.txt <==
algoname,time,obj,con
optpesgreedy,32.569,40001.000,2.000
optpesgreedy,33.573,41952.000,25.000
optpesgreedy,34.505,42852.000,42.000
optpesgreedy,34.909,43058.000,47.000
optpesgreedy,45.015,47993.000,227.000
optpesgreedy,51.041,50442.000,384.000
optpesgreedy,64.007,54671.000,755.000
optpesgreedy,74.036,58579.000,1204.000
optpesgreedy,75.009,58839.000,1229.000
optpesgreedy,76.129,59378.000,1294.000
optpesgreedy,103.025,66312.000,2240.000
optpesgreedy,125.037,72829.000,3493.000
optpesgreedy,133.049,75870.000,4211.000
optpesgreedy,143.014,77980.000,4667.000
optpesgreedy,153.061,81731.000,5667.000
optpesgreedy,162.033,85505.000,6751.000
optpesgreedy,193.045,92290.000,8872.000
optpesgreedy,217.016,98187.000,10599.000
optpesgreedy,242.224,104181.000,13006.000
optpesgreedy,242.281,104297.000,13063.000
optpesgreedy,258.038,106694.000,14116.000
optpesgreedy,262.034,107185.000,14343.000
optpesgreedy,270.092,108740.000,14956.000
optpesgreedy,282.066,112222.000,15796.000
optpesgreedy,291.018,114750.000,17010.000
optpesgreedy,301.028,116528.000,17911.000
optpesgreedy,303.039,116824.000,18064.000
optpesgreedy,311.073,117989.000,18655.000
optpesgreedy,322.018,120845.000,20256.000
optpesgreedy,330.075,122650.000,21252.000
optpesgreedy,354.509,126964.000,23409.000
optpesgreedy,368.436,129299.000,24726.000
optpesgreedy,387.069,131915.000,26295.000
optpesgreedy,413.022,135880.000,28410.000
optpesgreedy,429.069,139715.000,31124.000
optpesgreedy,431.347,140177.000,31436.000
optpesgreedy,443.020,141846.000,32534.000
optpesgreedy,462.083,144568.000,34076.000
optpesgreedy,487.051,148189.000,36553.000
optpesgreedy,488.019,148269.000,36608.000
optpesgreedy,490.027,148451.000,36703.000
optpesgreedy,500.188,150293.000,37862.000
optpesgreedy,504.211,150803.000,38248.000
optpesgreedy,510.100,151476.000,38770.000
optpesgreedy,518.027,152189.000,39266.000
optpesgreedy,521.031,152661.000,39615.000
optpesgreedy,542.080,154852.000,41008.000
optpesgreedy,543.006,154956.000,41081.000
optpesgreedy,552.384,156047.000,41790.000
optpesgreedy,555.038,156530.000,42195.000
optpesgreedy,557.134,156711.000,42346.000
optpesgreedy,558.091,156786.000,42410.000
optpesgreedy,568.717,158052.000,43400.000
optpesgreedy,576.402,159052.000,44139.000
optpesgreedy,587.094,160989.000,45662.000
optpesgreedy,593.044,162041.000,46555.000
optpesgreedy,596.107,162430.000,46871.000
optpesgreedy,599.070,162829.000,47220.000
optpesgreedy,640.570,167838.000,51780.000
optpesgreedy,640.832,167937.000,51832.000
optpesgreedy,641.268,168031.000,51895.000
optpesgreedy,641.371,168045.000,51907.000
optpesgreedy,642.959,168472.000,52208.000
optpesgreedy,655.698,172683.000,56013.000
optpesgreedy,670.051,174943.000,57771.000
optpesgreedy,686.015,176461.000,58822.000
optpesgreedy,688.039,176612.000,58953.000
optpesgreedy,702.086,177811.000,60089.000
optpesgreedy,706.126,178173.000,60428.000
optpesgreedy,708.006,178372.000,60620.000
optpesgreedy,713.151,179069.000,61298.000
optpesgreedy,714.238,179452.000,61646.000
optpesgreedy,717.000,179679.000,61815.000
optpesgreedy,722.056,180379.000,62384.000
optpesgreedy,728.077,181046.000,62781.000
optpesgreedy,729.160,181180.000,62893.000
optpesgreedy,746.015,183674.000,65303.000
optpesgreedy,751.035,184330.000,65693.000
optpesgreedy,752.081,184414.000,65777.000
optpesgreedy,771.185,186227.000,67498.000
optpesgreedy,772.044,186313.000,67564.000
optpesgreedy,780.098,187017.000,68133.000
optpesgreedy,786.043,187820.000,68584.000
optpesgreedy,794.217,188676.000,69328.000
optpesgreedy,795.059,188726.000,69383.000
optpesgreedy,812.572,191045.000,71645.000
optpesgreedy,813.014,191137.000,71751.000
optpesgreedy,819.945,191981.000,72529.000
optpesgreedy,831.003,193102.000,73721.000
optpesgreedy,833.007,193277.000,73848.000
optpesgreedy,837.158,193638.000,74217.000
optpesgreedy,844.017,194754.000,75517.000
optpesgreedy,858.093,196134.000,76988.000
optpesgreedy,863.167,196665.000,77567.000
optpesgreedy,874.149,197838.000,78614.000
optpesgreedy,900.911,200269.000,81119.000
optpesgreedy,902.034,200388.000,81201.000
optpesgreedy,906.041,200828.000,81720.000
optpesgreedy,913.101,201483.000,82385.000
optpesgreedy,923.084,202229.000,83203.000
optpesgreedy,938.105,203651.000,84590.000
optpesgreedy,952.031,205038.000,85933.000
optpesgreedy,961.506,205780.000,86731.000
optpesgreedy,965.068,206001.000,86997.000
optpesgreedy,969.005,206214.000,87250.000
optpesgreedy,971.009,206325.000,87391.000
optpesgreedy,1016.033,210523.000,92299.000
optpesgreedy,1036.051,213412.000,96274.000
optpesgreedy,1043.044,214501.000,97689.000
optpesgreedy,1047.123,214614.000,97804.000
optpesgreedy,1054.115,215112.000,98400.000
optpesgreedy,1061.072,215720.000,99126.000
optpesgreedy,1096.248,219328.000,103554.000
optpesgreedy,1113.055,221068.000,105372.000
optpesgreedy,1128.361,221985.000,106587.000
optpesgreedy,1132.297,222242.000,106935.000
optpesgreedy,1134.129,222412.000,107106.000
optpesgreedy,1153.271,224288.000,109703.000
optpesgreedy,1158.186,224658.000,110127.000
optpesgreedy,1171.419,225873.000,111602.000
optpesgreedy,1195.695,228478.000,115224.000
optpesgreedy,1196.377,228539.000,115305.000
optpesgreedy,1207.930,229679.000,116739.000
optpesgreedy,1220.226,230952.000,118398.000
optpesgreedy,1228.006,231871.000,119269.000
optpesgreedy,1233.205,232310.000,119782.000
optpesgreedy,1242.051,232928.000,120570.000
optpesgreedy,1248.318,233364.000,121248.000
optpesgreedy,1249.211,233410.000,121322.000
optpesgreedy,1251.095,233533.000,121497.000
optpesgreedy,1286.032,236860.000,125524.000
optpesgreedy,1296.580,237783.000,126936.000
optpesgreedy,1297.143,237826.000,127002.000
optpesgreedy,1304.067,238336.000,127774.000
optpesgreedy,1305.056,238384.000,127854.000
optpesgreedy,1327.025,239959.000,130007.000
optpesgreedy,1347.302,242082.000,132139.000
optpesgreedy,1377.024,244660.000,135792.000
optpesgreedy,1392.943,245851.000,137591.000
optpesgreedy,1435.351,252695.000,149181.000
optpesgreedy,1435.621,252727.000,149222.000
optpesgreedy,1435.767,252739.000,149240.000
optpesgreedy,1471.872,258078.000,157712.000
optpesgreedy,1486.064,261084.000,161737.000
optpesgreedy,1492.005,261746.000,162717.000
optpesgreedy,1505.094,263402.000,164967.000
optpesgreedy,1521.027,265386.000,168055.000
optpesgreedy,1543.178,267526.000,171309.000
optpesgreedy,1553.150,268468.000,172524.000
optpesgreedy,1566.264,269918.000,174820.000
optpesgreedy,1572.018,270645.000,175772.000
optpesgreedy,1600.105,274043.000,180978.000
optpesgreedy,1618.158,276282.000,184567.000
optpesgreedy,1647.473,279770.000,190257.000
optpesgreedy,1651.261,280196.000,190826.000
optpesgreedy,1675.049,282383.000,193856.000
optpesgreedy,1679.001,282647.000,194375.000
optpesgreedy,1682.060,282820.000,194600.000
optpesgreedy,1683.294,282902.000,194743.000
optpesgreedy,1693.056,283823.000,195918.000
optpesgreedy,1722.533,285972.000,199637.000
optpesgreedy,1723.009,286087.000,199822.000
optpesgreedy,1742.003,288236.000,203501.000
optpesgreedy,1744.051,288426.000,203842.000
optpesgreedy,1756.372,289663.000,205588.000
optpesgreedy,1773.085,291442.000,208927.000
optpesgreedy,1785.035,292436.000,210693.000
optpesgreedy,1790.168,292963.000,211795.000
optpesgreedy,1794.125,293335.000,212472.000
optpesgreedy,1806.112,294293.000,214309.000
optpesgreedy,1814.198,294928.000,215550.000
optpesgreedy,1821.031,295684.000,216968.000
optpesgreedy,1826.111,296180.000,217980.000
optpesgreedy,1828.021,296309.000,218239.000
optpesgreedy,1838.086,298716.000,223376.000
optpesgreedy,1846.594,298739.000,223376.000
optpesgreedy,1846.753,298755.000,223376.000
optpesgreedy,1850.250,299611.000,224007.000
optpesgreedy,1866.066,301004.000,226571.000
optpesgreedy,1869.674,301353.000,227222.000
optpesgreedy,1872.694,301762.000,228090.000
optpesgreedy,1874.401,301998.000,228461.000
optpesgreedy,1879.255,302495.000,229451.000
optpesgreedy,1885.043,303083.000,230512.000
optpesgreedy,1887.008,303240.000,230780.000
optpesgreedy,1896.516,304092.000,232438.000
optpesgreedy,1903.088,304862.000,233871.000
optpesgreedy,1923.732,307484.000,239152.000
optpesgreedy,1923.932,307517.000,239198.000
optpesgreedy,1924.249,307533.000,239233.000
optpesgreedy,1930.099,308124.000,240376.000
optpesgreedy,1940.018,309079.000,242191.000
optpesgreedy,1970.028,311948.000,247929.000
optpesgreedy,1976.013,312268.000,248608.000
optpesgreedy,1990.057,314442.000,253577.000
optpesgreedy,1991.173,314536.000,253752.000
optpesgreedy,1995.214,314857.000,254434.000
optpesgreedy,2009.202,316151.000,256976.000
optpesgreedy,2041.041,319871.000,264199.000
optpesgreedy,2055.537,321694.000,267442.000
optpesgreedy,2060.057,321938.000,267787.000
optpesgreedy,2065.233,322365.000,268707.000
optpesgreedy,2066.242,322472.000,268934.000
optpesgreedy,2070.696,322820.000,269663.000
optpesgreedy,2082.012,323764.000,271353.000
optpesgreedy,2087.972,324498.000,272934.000
optpesgreedy,2107.385,326789.000,278319.000
optpesgreedy,2112.830,327289.000,279495.000
optpesgreedy,2122.355,328424.000,281668.000
optpesgreedy,2123.075,328452.000,281713.000
optpesgreedy,2140.207,329931.000,285176.000
optpesgreedy,2145.009,330300.000,285912.000
optpesgreedy,2182.782,333472.000,292910.000
optpesgreedy,2222.051,337440.000,301507.000
optpesgreedy,2226.379,337793.000,302303.000
optpesgreedy,2235.138,338710.000,304079.000
optpesgreedy,2237.258,338878.000,304499.000
optpesgreedy,2243.543,339487.000,306002.000
optpesgreedy,2256.237,340930.000,309556.000
optpesgreedy,2263.039,341571.000,310950.000
optpesgreedy,2272.009,342938.000,314485.000
optpesgreedy,2284.089,344201.000,316681.000
optpesgreedy,2322.119,347406.000,323278.000
optpesgreedy,2333.048,348381.000,325411.000
optpesgreedy,2342.517,349319.000,327285.000
optpesgreedy,2359.187,350757.000,329935.000
optpesgreedy,2365.792,351411.000,331423.000
optpesgreedy,2395.010,354495.000,338213.000
optpesgreedy,2402.173,355058.000,339547.000
optpesgreedy,2406.067,355277.000,340063.000
optpesgreedy,2407.078,355337.000,340189.000
optpesgreedy,2416.152,356037.000,341793.000
optpesgreedy,2423.048,356603.000,343163.000
optpesgreedy,2435.092,357711.000,345808.000
optpesgreedy,2440.193,358080.000,346576.000
optpesgreedy,2448.022,359173.000,349605.000
optpesgreedy,2448.650,359271.000,349861.000
optpesgreedy,2482.256,362099.000,355666.000
optpesgreedy,2492.000,362863.000,357628.000
optpesgreedy,2493.027,362894.000,357698.000
optpesgreedy,2505.053,363838.000,359837.000
optpesgreedy,2525.084,366095.000,365624.000
optpesgreedy,2527.384,366256.000,366038.000
optpesgreedy,2538.629,367512.000,369464.000
optpesgreedy,2555.173,368930.000,372919.000
optpesgreedy,2559.555,369365.000,374067.000
optpesgreedy,2565.194,369779.000,375127.000
optpesgreedy,2574.023,370578.000,377247.000
optpesgreedy,2580.701,371115.000,378686.000
optpesgreedy,2581.025,371145.000,378709.000
optpesgreedy,2599.194,372816.000,382664.000
optpesgreedy,2600.254,372901.000,382911.000
optpesgreedy,2601.894,373064.000,383357.000
optpesgreedy,2608.024,373499.000,384330.000
optpesgreedy,2630.066,375661.000,389618.000
optpesgreedy,2630.161,375691.000,389618.000
optpesgreedy,2632.074,375837.000,389884.000
optpesgreedy,2639.004,376296.000,390939.000
optpesgreedy,2645.087,376603.000,391825.000
optpesgreedy,2658.061,377366.000,393674.000
optpesgreedy,2683.145,379131.000,398292.000
optpesgreedy,2695.269,380542.000,402450.000
optpesgreedy,2695.455,380558.000,402462.000
optpesgreedy,2695.564,380570.000,402481.000
optpesgreedy,2719.035,382717.000,407827.000
optpesgreedy,2722.966,383183.000,409235.000
optpesgreedy,2723.003,383184.000,409235.000
optpesgreedy,2730.008,383791.000,410727.000
optpesgreedy,2737.984,384496.000,412735.000
optpesgreedy,2752.186,385901.000,416823.000
optpesgreedy,2773.915,387680.000,421824.000
optpesgreedy,2783.049,388325.000,423420.000
optpesgreedy,2792.012,389657.000,427436.000
optpesgreedy,2797.101,390338.000,429375.000
optpesgreedy,2809.081,391145.000,431633.000
optpesgreedy,2809.126,391154.000,431633.000
optpesgreedy,2820.260,392174.000,434473.000
optpesgreedy,2823.028,392330.000,434909.000
optpesgreedy,2828.019,392830.000,436294.000
optpesgreedy,2858.072,395831.000,445110.000
optpesgreedy,2862.775,396242.000,446088.000
optpesgreedy,2880.420,397533.000,449484.000
optpesgreedy,2883.623,397778.000,450236.000
optpesgreedy,2891.537,398774.000,452954.000
optpesgreedy,2893.191,398904.000,453319.000
optpesgreedy,2900.776,399610.000,455456.000
optpesgreedy,2927.070,402305.000,463095.000
optpesgreedy,2930.325,402529.000,463734.000
optpesgreedy,2935.195,402822.000,464540.000
optpesgreedy,2938.001,403070.000,465279.000
optpesgreedy,2954.114,404644.000,469941.000
optpesgreedy,2964.922,405456.000,471854.000
optpesgreedy,2979.120,406699.000,475295.000
optpesgreedy,2994.195,407827.000,478319.000
optpesgreedy,3001.562,408299.000,479731.000
optpesgreedy,3003.955,408522.000,480469.000
optpesgreedy,3015.023,409234.000,482428.000
optpesgreedy,3027.141,409865.000,484263.000
optpesgreedy,3028.010,409909.000,484409.000
optpesgreedy,3033.414,410440.000,485289.000
optpesgreedy,3038.332,410772.000,486290.000
optpesgreedy,3042.200,411048.000,487025.000
optpesgreedy,3052.016,411653.000,488654.000
optpesgreedy,3075.537,413568.000,493852.000
optpesgreedy,3081.136,413880.000,494836.000
optpesgreedy,3098.094,415067.000,498314.000
optpesgreedy,3103.011,415459.000,499180.000
optpesgreedy,3111.222,416065.000,500995.000
optpesgreedy,3117.044,416413.000,502090.000
optpesgreedy,3130.837,417395.000,504861.000
optpesgreedy,3152.219,419086.000,509814.000
optpesgreedy,3193.068,421888.000,517636.000
optpesgreedy,3208.017,422701.000,519953.000
optpesgreedy,3212.082,422969.000,520602.000
optpesgreedy,3228.580,424578.000,525536.000
optpesgreedy,3238.030,425385.000,527795.000
optpesgreedy,3255.695,426748.000,531729.000
optpesgreedy,3281.042,428540.000,537056.000
optpesgreedy,3304.613,430258.000,541662.000
optpesgreedy,3311.164,430833.000,543514.000
optpesgreedy,3325.089,432016.000,546891.000
optpesgreedy,3349.182,433866.000,553012.000
optpesgreedy,3350.170,434098.000,553774.000
optpesgreedy,3358.063,434555.000,555213.000
optpesgreedy,3368.119,435169.000,556945.000
optpesgreedy,3378.094,435788.000,558673.000
optpesgreedy,3383.062,436110.000,559708.000
optpesgreedy,3390.854,436889.000,562154.000
optpesgreedy,3397.714,437475.000,563893.000
optpesgreedy,3405.280,437876.000,564907.000
optpesgreedy,3406.055,437922.000,565045.000
optpesgreedy,3409.084,438049.000,565466.000
optpesgreedy,3436.851,441028.000,575897.000
optpesgreedy,3437.025,441064.000,575902.000
optpesgreedy,3437.126,441081.000,575913.000
optpesgreedy,3438.792,441534.000,577025.000
optpesgreedy,3443.014,442269.000,578927.000
optpesgreedy,3458.234,443410.000,582580.000
optpesgreedy,3461.260,443646.000,583307.000
optpesgreedy,3469.128,444203.000,585204.000
optpesgreedy,3484.022,445967.000,590034.000
optpesgreedy,3486.011,446164.000,590312.000
optpesgreedy,3489.040,446399.000,590850.000
optpesgreedy,3492.528,446688.000,591824.000
optpesgreedy,3499.122,447259.000,593033.000
optpesgreedy,3501.286,447425.000,593647.000
optpesgreedy,3511.016,448195.000,595805.000
optpesgreedy,3519.772,448812.000,597960.000
optpesgreedy,3527.009,449317.000,599276.000
optpesgreedy,3533.031,449795.000,600909.000
optpesgreedy,3536.056,449965.000,601451.000
optpesgreedy,3539.052,450101.000,601952.000
optpesgreedy,3540.469,450160.000,602155.000
optpesgreedy,3542.071,450315.000,602394.000
optpesgreedy,3572.127,452477.000,608750.000
optpesgreedy,3579.021,453021.000,609857.000
optpesgreedy,3585.111,453448.000,611244.000
optpesgreedy,3594.655,454271.000,613382.000
optpesgreedy,3608.178,455139.000,616302.000
optpesgreedy,3614.552,455599.000,617289.000
optpesgreedy,3616.098,455707.000,617661.000
optpesgreedy,3620.527,455984.000,618457.000
optpesgreedy,3633.229,457213.000,622469.000
optpesgreedy,3641.071,457542.000,623373.000
optpesgreedy,3647.258,457974.000,624348.000
optpesgreedy,3648.033,458044.000,624615.000
optpesgreedy,3659.022,458761.000,627074.000
optpesgreedy,3673.491,459963.000,630244.000
optpesgreedy,3683.483,460786.000,632975.000
optpesgreedy,3684.237,460803.000,633000.000
optpesgreedy,3700.050,462050.000,637428.000
optpesgreedy,3711.046,463051.000,640873.000
optpesgreedy,3736.378,465093.000,646758.000
optpesgreedy,3739.099,465319.000,647248.000
optpesgreedy,3746.026,465932.000,649032.000
optpesgreedy,3768.150,467639.000,654620.000
optpesgreedy,3784.003,468680.000,657560.000
optpesgreedy,3802.971,470650.000,664634.000
optpesgreedy,3811.541,471292.000,666866.000
optpesgreedy,3818.089,471621.000,668099.000
optpesgreedy,3838.094,472547.000,671338.000
optpesgreedy,3846.388,472913.000,672712.000
optpesgreedy,3849.017,473040.000,673159.000
optpesgreedy,3852.003,473185.000,673695.000
optpesgreedy,3858.079,473413.000,674536.000
optpesgreedy,3859.268,473487.000,674808.000
optpesgreedy,3863.369,473725.000,675763.000
optpesgreedy,3911.406,477713.000,687451.000
optpesgreedy,3918.985,478209.000,689288.000
optpesgreedy,3922.035,478376.000,689836.000
optpesgreedy,3931.050,479096.000,692265.000
optpesgreedy,3945.114,480113.000,695923.000
optpesgreedy,3953.037,480722.000,698107.000
optpesgreedy,3975.069,482062.000,702739.000
optpesgreedy,3983.194,482655.000,705043.000
optpesgreedy,3985.507,482831.000,705478.000
optpesgreedy,3996.731,484208.000,710750.000
optpesgreedy,4018.045,486021.000,716548.000
optpesgreedy,4031.480,486924.000,719445.000
optpesgreedy,4038.036,487218.000,720542.000
optpesgreedy,4047.121,487877.000,722872.000
optpesgreedy,4053.277,488335.000,724100.000
optpesgreedy,4064.808,489301.000,727802.000
optpesgreedy,4069.853,489646.000,729105.000
optpesgreedy,4087.181,490684.000,732958.000
optpesgreedy,4094.064,491208.000,734800.000
optpesgreedy,4110.041,492232.000,738697.000
optpesgreedy,4137.092,494635.000,747281.000
optpesgreedy,4166.446,496736.000,754263.000
optpesgreedy,4176.062,497350.000,756566.000
optpesgreedy,4209.076,499634.000,763331.000
optpesgreedy,4228.021,500572.000,766860.000
optpesgreedy,4237.011,501223.000,768936.000
optpesgreedy,4240.037,501446.000,769610.000
optpesgreedy,4272.073,504966.000,783155.000
optpesgreedy,4281.195,505847.000,785553.000
optpesgreedy,4305.010,507507.000,791819.000
optpesgreedy,4314.334,508040.000,793903.000
optpesgreedy,4315.067,508097.000,794012.000
optpesgreedy,4341.016,509854.000,799286.000
optpesgreedy,4342.041,509907.000,799490.000
optpesgreedy,4356.036,510891.000,803053.000
optpesgreedy,4362.503,511313.000,804912.000
optpesgreedy,4366.055,511633.000,805774.000
optpesgreedy,4367.002,511713.000,805910.000
optpesgreedy,4377.055,512539.000,808169.000
optpesgreedy,4378.693,512644.000,808616.000
optpesgreedy,4408.000,514685.000,816482.000
optpesgreedy,4419.012,515524.000,819047.000
optpesgreedy,4433.097,516306.000,822162.000
optpesgreedy,4435.041,516386.000,822493.000
optpesgreedy,4453.096,517765.000,827349.000
optpesgreedy,4455.070,517840.000,827626.000
optpesgreedy,4466.193,518576.000,830244.000
optpesgreedy,4470.014,518829.000,831304.000
optpesgreedy,4475.644,519172.000,832625.000
optpesgreedy,4496.767,520574.000,838053.000
optpesgreedy,4502.438,520988.000,839786.000
optpesgreedy,4502.506,520990.000,839786.000
optpesgreedy,4514.056,521805.000,842788.000
optpesgreedy,4515.157,521862.000,842991.000
optpesgreedy,4519.278,522094.000,843918.000
optpesgreedy,4520.125,522212.000,844058.000
optpesgreedy,4524.023,522500.000,845182.000
optpesgreedy,4534.194,523066.000,847188.000
optpesgreedy,4551.133,524325.000,851328.000
optpesgreedy,4553.140,524478.000,851765.000
optpesgreedy,4561.161,525155.000,854124.000
optpesgreedy,4565.178,525510.000,855733.000
optpesgreedy,4567.031,525652.000,856264.000
optpesgreedy,4579.687,526425.000,858633.000
optpesgreedy,4582.104,526731.000,859314.000
optpesgreedy,4590.929,527342.000,861285.000
optpesgreedy,4597.050,527772.000,862483.000
optpesgreedy,4620.231,529152.000,868080.000
optpesgreedy,4634.006,529985.000,871645.000
optpesgreedy,4675.050,532874.000,883993.000
optpesgreedy,4677.953,533035.000,884620.000
optpesgreedy,4690.064,533855.000,887800.000
optpesgreedy,4702.282,534624.000,890719.000
optpesgreedy,4710.220,535083.000,891861.000
optpesgreedy,4714.110,535308.000,892774.000
optpesgreedy,4751.194,537639.000,902210.000
optpesgreedy,4761.121,538163.000,904138.000
optpesgreedy,4800.260,540955.000,915602.000
optpesgreedy,4808.115,541701.000,917783.000
optpesgreedy,4816.842,542481.000,920895.000
optpesgreedy,4832.063,543596.000,925354.000
optpesgreedy,4837.156,543848.000,926388.000
optpesgreedy,4860.222,545300.000,932438.000
optpesgreedy,4903.309,548840.000,947040.000
optpesgreedy,4910.593,549661.000,950961.000
optpesgreedy,4910.726,549691.000,951056.000
optpesgreedy,4986.744,555151.000,973617.000
optpesgreedy,4987.039,555220.000,973672.000
optpesgreedy,4989.029,555338.000,974059.000
optpesgreedy,4995.080,555578.000,975190.000
optpesgreedy,4999.046,555700.000,975735.000
optpesgreedy,5004.154,556006.000,976836.000
optpesgreedy,5009.006,556157.000,977538.000
optpesgreedy,5015.016,556378.000,978543.000
optpesgreedy,5023.844,556851.000,980850.000
optpesgreedy,5026.152,556958.000,981348.000
optpesgreedy,5035.062,557290.000,982828.000
optpesgreedy,5061.686,558954.000,989833.000
optpesgreedy,5074.070,559808.000,993965.000
optpesgreedy,5075.053,559907.000,994393.000
optpesgreedy,5081.089,560291.000,996133.000
optpesgreedy,5088.354,560728.000,998078.000
optpesgreedy,5101.291,561806.000,1003232.000
optpesgreedy,5107.501,562262.000,1005226.000
optpesgreedy,5118.678,562963.000,1008589.000
optpesgreedy,5119.023,562995.000,1008629.000
optpesgreedy,5125.145,563334.000,1010215.000
optpesgreedy,5142.212,564481.000,1015227.000
optpesgreedy,5162.456,566443.000,1024889.000
optpesgreedy,5163.015,566505.000,1025101.000
optpesgreedy,5177.572,567799.000,1031187.000
optpesgreedy,5178.034,567850.000,1031246.000
optpesgreedy,5192.168,568774.000,1034952.000
optpesgreedy,5203.042,569327.000,1037354.000
optpesgreedy,5211.988,569832.000,1039677.000
optpesgreedy,5216.077,570019.000,1040585.000
optpesgreedy,5218.018,570081.000,1040855.000
optpesgreedy,5225.128,570456.000,1042510.000
optpesgreedy,5226.181,570542.000,1042840.000
optpesgreedy,5235.389,571162.000,1045616.000
optpesgreedy,5252.088,571896.000,1048999.000
optpesgreedy,5257.368,572298.000,1050870.000
optpesgreedy,5265.252,572700.000,1052767.000
optpesgreedy,5290.039,574805.000,1060929.000
optpesgreedy,5317.035,576552.000,1068789.000
optpesgreedy,5323.446,576917.000,1070648.000
optpesgreedy,5327.456,577309.000,1072701.000
optpesgreedy,5332.163,577701.000,1074437.000
optpesgreedy,5341.035,578237.000,1076274.000
optpesgreedy,5346.143,578514.000,1077347.000
optpesgreedy,5352.177,579004.000,1079913.000
optpesgreedy,5360.266,579563.000,1082442.000
optpesgreedy,5363.518,579746.000,1083410.000
optpesgreedy,5387.584,580972.000,1089267.000
optpesgreedy,5433.169,583759.000,1099452.000
optpesgreedy,5435.169,583861.000,1099854.000
optpesgreedy,5442.073,584254.000,1101462.000
optpesgreedy,5446.077,584415.000,1102296.000
optpesgreedy,5448.143,584702.000,1103836.000
optpesgreedy,5456.253,585025.000,1105261.000
optpesgreedy,5467.301,585746.000,1108240.000
optpesgreedy,5468.459,585875.000,1108465.000
optpesgreedy,5474.314,586228.000,1110011.000
optpesgreedy,5478.211,586488.000,1110971.000
optpesgreedy,5485.047,586786.000,1112334.000
optpesgreedy,5486.038,586819.000,1112506.000
optpesgreedy,5502.186,587873.000,1116880.000
optpesgreedy,5527.081,589820.000,1124927.000
optpesgreedy,5529.084,589904.000,1125163.000
optpesgreedy,5539.114,590566.000,1128359.000
optpesgreedy,5564.272,592061.000,1134598.000
optpesgreedy,5571.330,592495.000,1136342.000
optpesgreedy,5589.063,593375.000,1140064.000
optpesgreedy,5608.260,594437.000,1145273.000
optpesgreedy,5620.095,595050.000,1148252.000
optpesgreedy,5624.603,595369.000,1149948.000
optpesgreedy,5626.664,595472.000,1150481.000
optpesgreedy,5641.026,596516.000,1155207.000
optpesgreedy,5649.537,597165.000,1158417.000
optpesgreedy,5667.048,598133.000,1163018.000
optpesgreedy,5671.028,598334.000,1163969.000
optpesgreedy,5682.078,599037.000,1167816.000
optpesgreedy,5684.063,599168.000,1168196.000
optpesgreedy,5688.096,599483.000,1169747.000
optpesgreedy,5692.085,599789.000,1171117.000
optpesgreedy,5695.069,599935.000,1171900.000
optpesgreedy,5696.127,599987.000,1172185.000
optpesgreedy,5698.131,600126.000,1172545.000
optpesgreedy,5702.332,600390.000,1173998.000
optpesgreedy,5702.829,600434.000,1174245.000
optpesgreedy,5707.206,600711.000,1175769.000
optpesgreedy,5708.015,600748.000,1175963.000
optpesgreedy,5711.052,601026.000,1177400.000
optpesgreedy,5716.526,601341.000,1178722.000
optpesgreedy,5752.028,603269.000,1188075.000
optpesgreedy,5756.109,603489.000,1189299.000
optpesgreedy,5771.011,604292.000,1193310.000
optpesgreedy,5777.229,604678.000,1194990.000
optpesgreedy,5815.059,607195.000,1207527.000
optpesgreedy,5824.297,607675.000,1209198.000
optpesgreedy,5826.330,607764.000,1209614.000
optpesgreedy,5828.698,607946.000,1210423.000
optpesgreedy,5846.061,609104.000,1216519.000
optpesgreedy,5884.157,611510.000,1228785.000
optpesgreedy,5893.150,612098.000,1231869.000
optpesgreedy,5915.023,613192.000,1237412.000
optpesgreedy,5924.099,613591.000,1239528.000
optpesgreedy,5938.645,614464.000,1244031.000
optpesgreedy,5952.024,615181.000,1247424.000
optpesgreedy,5955.345,615393.000,1248536.000
optpesgreedy,5975.064,616445.000,1253889.000
optpesgreedy,5976.130,616483.000,1254095.000
optpesgreedy,5983.251,616957.000,1256681.000
optpesgreedy,5986.686,617102.000,1257510.000
optpesgreedy,6008.578,618225.000,1263464.000
optpesgreedy,6015.339,618753.000,1265814.000
optpesgreedy,6028.215,619556.000,1269987.000
optpesgreedy,6033.418,619869.000,1271527.000
optpesgreedy,6034.136,619948.000,1271922.000
optpesgreedy,6041.257,620286.000,1273327.000
optpesgreedy,6045.397,620539.000,1274064.000
optpesgreedy,6056.097,621555.000,1278939.000
optpesgreedy,6060.092,621928.000,1280611.000
optpesgreedy,6092.033,623366.000,1288232.000
optpesgreedy,6115.093,624248.000,1293057.000
optpesgreedy,6146.142,626251.000,1302570.000
optpesgreedy,6152.786,626809.000,1305836.000
optpesgreedy,6155.214,626909.000,1306341.000
optpesgreedy,6165.304,627749.000,1311086.000
optpesgreedy,6179.043,628984.000,1316068.000
optpesgreedy,6207.314,630633.000,1324366.000
optpesgreedy,6220.120,631358.000,1327927.000
optpesgreedy,6228.005,631821.000,1330287.000
optpesgreedy,6255.176,633756.000,1339520.000
optpesgreedy,6267.114,634418.000,1342278.000
optpesgreedy,6294.891,636128.000,1350882.000
optpesgreedy,6323.146,637978.000,1360802.000
optpesgreedy,6330.299,638394.000,1362877.000
optpesgreedy,6336.948,638782.000,1364753.000
optpesgreedy,6341.074,638975.000,1365821.000
optpesgreedy,6351.168,639593.000,1369086.000
optpesgreedy,6359.636,640238.000,1372671.000
optpesgreedy,6363.314,640449.000,1373679.000
optpesgreedy,6364.051,640466.000,1373782.000
optpesgreedy,6367.178,640625.000,1374697.000
optpesgreedy,6373.910,640958.000,1376484.000
optpesgreedy,6374.057,640964.000,1376509.000
optpesgreedy,6383.109,641661.000,1380705.000
optpesgreedy,6389.115,641935.000,1382064.000
optpesgreedy,6416.353,643495.000,1389861.000
optpesgreedy,6425.286,644308.000,1394237.000
optpesgreedy,6438.020,645100.000,1398589.000
optpesgreedy,6444.032,645389.000,1400095.000
optpesgreedy,6445.129,645445.000,1400375.000
optpesgreedy,6447.366,645570.000,1401047.000
optpesgreedy,6470.051,646822.000,1407943.000
optpesgreedy,6540.003,650282.000,1426718.000
optpesgreedy,6542.092,650367.000,1427207.000
optpesgreedy,6543.061,650406.000,1427358.000
optpesgreedy,6590.210,653860.000,1446524.000
optpesgreedy,6604.131,654940.000,1452566.000
optpesgreedy,6607.134,655152.000,1453535.000
optpesgreedy,6608.057,655225.000,1453848.000
optpesgreedy,6613.931,655678.000,1455898.000
optpesgreedy,6622.653,656203.000,1458310.000
optpesgreedy,6624.002,656300.000,1458704.000
optpesgreedy,6626.122,656416.000,1459388.000
optpesgreedy,6629.138,656562.000,1460261.000
optpesgreedy,6639.091,657110.000,1463410.000
optpesgreedy,6654.158,657865.000,1467855.000
optpesgreedy,6675.394,659120.000,1473771.000
optpesgreedy,6680.017,659429.000,1475071.000
optpesgreedy,6684.244,659594.000,1476026.000
optpesgreedy,6689.245,659853.000,1477615.000
optpesgreedy,6714.186,661335.000,1486079.000
optpesgreedy,6731.124,662630.000,1492528.000
optpesgreedy,6742.039,663237.000,1496048.000
optpesgreedy,6744.644,663315.000,1496525.000
optpesgreedy,6745.155,663337.000,1496668.000
optpesgreedy,6751.179,663583.000,1498042.000
optpesgreedy,6775.914,664799.000,1504455.000
optpesgreedy,6777.503,664892.000,1504951.000
optpesgreedy,6791.057,665736.000,1509156.000
optpesgreedy,6804.124,666323.000,1512699.000
optpesgreedy,6806.023,666398.000,1513187.000
optpesgreedy,6808.084,666516.000,1513728.000
optpesgreedy,6817.164,666942.000,1516336.000
optpesgreedy,6843.177,668338.000,1523969.000
optpesgreedy,6853.917,668872.000,1526724.000
optpesgreedy,6855.038,668954.000,1527221.000
optpesgreedy,6874.169,670356.000,1535338.000
optpesgreedy,6876.089,670434.000,1535795.000
optpesgreedy,6891.048,671006.000,1538926.000
optpesgreedy,6915.026,672307.000,1546892.000
optpesgreedy,6920.100,672620.000,1548738.000
optpesgreedy,6932.309,673150.000,1551764.000
optpesgreedy,6939.745,673616.000,1554424.000
optpesgreedy,6951.325,674260.000,1557930.000
optpesgreedy,6972.311,675571.000,1565623.000
optpesgreedy,6985.162,676292.000,1569705.000
optpesgreedy,6986.017,676322.000,1569892.000
optpesgreedy,6999.653,677237.000,1575770.000
optpesgreedy,7000.083,677266.000,1575836.000
optpesgreedy,7003.187,677489.000,1576839.000
optpesgreedy,7024.960,678765.000,1584610.000
optpesgreedy,7029.107,678928.000,1585474.000
optpesgreedy,7053.248,680357.000,1594236.000
optpesgreedy,7065.207,680827.000,1597260.000
optpesgreedy,7074.072,681236.000,1599762.000
optpesgreedy,7081.188,681701.000,1602714.000
optpesgreedy,7121.996,684240.000,1618451.000
optpesgreedy,7131.236,684866.000,1621919.000
optpesgreedy,7136.069,685165.000,1623658.000
optpesgreedy,7144.034,685610.000,1626103.000
optpesgreedy,7153.178,686027.000,1628682.000
optpesgreedy,7158.182,686335.000,1630635.000
optpesgreedy,7161.842,686636.000,1632687.000
optpesgreedy,7167.454,687062.000,1635087.000
optpesgreedy,7172.797,687394.000,1637142.000
optpesgreedy,7173.113,687440.000,1637456.000
optpesgreedy,7180.052,687790.000,1639513.000
optpesgreedy,7208.052,689166.000,1647733.000
optpesgreedy,7218.192,689456.000,1649583.000
optpesgreedy,7223.883,689686.000,1651170.000
optpesgreedy,7233.531,690365.000,1655427.000
optpesgreedy,7234.006,690397.000,1655477.000
optpesgreedy,7261.079,691544.000,1662058.000
optpesgreedy,7263.030,691614.000,1662547.000
optpesgreedy,7270.033,691825.000,1663900.000
optpesgreedy,7275.739,691985.000,1664997.000
optpesgreedy,7279.248,692245.000,1666730.000
optpesgreedy,7283.164,692465.000,1667862.000
optpesgreedy,7324.414,694748.000,1681368.000
optpesgreedy,7336.308,695557.000,1686630.000
optpesgreedy,7341.279,695753.000,1687958.000
optpesgreedy,7355.991,696665.000,1694078.000
optpesgreedy,7357.753,696853.000,1695208.000
optpesgreedy,7364.876,697495.000,1699202.000
optpesgreedy,7383.019,699174.000,1710537.000
optpesgreedy,7387.109,699452.000,1711602.000
optpesgreedy,7395.092,699954.000,1714742.000
optpesgreedy,7398.067,700086.000,1715632.000
optpesgreedy,7410.042,700865.000,1720516.000
optpesgreedy,7420.604,701679.000,1725528.000
optpesgreedy,7440.075,702686.000,1731518.000
optpesgreedy,7443.108,702856.000,1732697.000
optpesgreedy,7445.299,702988.000,1733577.000
optpesgreedy,7456.308,703721.000,1737977.000
optpesgreedy,7460.137,703969.000,1739331.000
optpesgreedy,7465.104,704241.000,1741137.000
optpesgreedy,7466.010,704269.000,1741337.000
optpesgreedy,7473.138,704633.000,1743440.000
optpesgreedy,7476.095,704768.000,1744164.000
optpesgreedy,7500.447,706270.000,1753681.000
optpesgreedy,7528.286,707827.000,1763195.000
optpesgreedy,7529.417,707874.000,1763519.000
optpesgreedy,7546.688,708787.000,1768945.000
optpesgreedy,7564.547,709973.000,1776880.000
optpesgreedy,7565.073,710020.000,1777116.000
optpesgreedy,7596.071,711778.000,1788147.000
optpesgreedy,7619.065,713364.000,1798965.000
optpesgreedy,7627.037,713917.000,1802228.000
optpesgreedy,7637.834,714821.000,1807903.000
optpesgreedy,7649.117,715475.000,1811460.000
optpesgreedy,7652.005,715552.000,1811979.000
optpesgreedy,7655.390,715685.000,1812826.000
optpesgreedy,7658.132,715856.000,1813900.000
optpesgreedy,7663.438,716131.000,1815706.000
optpesgreedy,7668.105,716312.000,1816966.000
optpesgreedy,7670.165,716394.000,1817425.000
optpesgreedy,7673.752,716537.000,1818470.000
optpesgreedy,7678.258,716770.000,1819610.000
optpesgreedy,7682.139,716941.000,1820779.000
optpesgreedy,7692.742,717373.000,1823736.000
optpesgreedy,7715.227,718513.000,1830938.000
optpesgreedy,7721.440,718958.000,1833860.000
optpesgreedy,7739.155,720019.000,1840160.000
optpesgreedy,7745.315,720393.000,1842504.000
optpesgreedy,7749.559,720628.000,1843884.000
optpesgreedy,7762.274,721303.000,1848182.000
optpesgreedy,7770.338,721658.000,1850760.000
optpesgreedy,7771.010,721672.000,1850857.000
optpesgreedy,7785.740,722875.000,1859362.000
optpesgreedy,7799.421,723675.000,1864740.000
optpesgreedy,7809.733,724218.000,1868447.000
optpesgreedy,7810.032,724250.000,1868505.000
optpesgreedy,7818.149,724688.000,1871088.000
optpesgreedy,7819.130,724724.000,1871312.000
optpesgreedy,7827.146,725245.000,1874166.000
optpesgreedy,7845.071,726048.000,1879834.000
optpesgreedy,7851.129,726338.000,1881657.000
optpesgreedy,7885.281,728067.000,1892397.000
optpesgreedy,7886.596,728195.000,1893322.000
optpesgreedy,7889.040,728355.000,1894381.000
optpesgreedy,7910.692,729362.000,1900701.000
optpesgreedy,7917.439,729698.000,1903046.000
optpesgreedy,7921.097,729913.000,1903720.000
optpesgreedy,7926.123,730099.000,1904760.000
optpesgreedy,7929.197,730224.000,1905579.000
optpesgreedy,7934.130,730480.000,1907442.000
optpesgreedy,7935.410,730545.000,1907920.000
optpesgreedy,7943.269,730917.000,1910120.000
optpesgreedy,7963.010,732474.000,1919744.000
optpesgreedy,7965.497,732646.000,1920802.000
optpesgreedy,7966.012,732670.000,1920936.000
optpesgreedy,7979.003,733506.000,1926127.000
optpesgreedy,7987.149,733887.000,1928829.000
optpesgreedy,7987.276,733891.000,1928834.000
optpesgreedy,7994.227,734220.000,1930986.000
optpesgreedy,7997.566,734426.000,1932172.000
optpesgreedy,7997.696,734481.000,1932593.000
optpesgreedy,8003.061,734697.000,1934064.000
optpesgreedy,8005.008,734766.000,1934592.000
optpesgreedy,8034.539,736249.000,1944386.000
optpesgreedy,8052.072,737171.000,1950949.000
optpesgreedy,8056.307,737333.000,1952193.000
optpesgreedy,8057.142,737406.000,1952754.000
optpesgreedy,8071.040,738468.000,1960693.000
optpesgreedy,8077.000,738818.000,1963111.000
optpesgreedy,8085.615,739485.000,1967943.000
optpesgreedy,8088.654,739659.000,1969173.000
optpesgreedy,8097.320,740021.000,1971853.000
optpesgreedy,8140.013,742892.000,1990870.000
optpesgreedy,8143.050,743176.000,1992137.000
optpesgreedy,8154.718,743803.000,1996637.000
optpesgreedy,8157.096,744016.000,1998285.000
optpesgreedy,8179.010,745043.000,2004824.000
optpesgreedy,8180.023,745100.000,2005252.000
optpesgreedy,8198.148,745953.000,2011265.000
optpesgreedy,8229.779,747618.000,2023227.000
optpesgreedy,8236.216,748115.000,2026265.000
optpesgreedy,8237.053,748176.000,2026651.000
optpesgreedy,8238.569,748248.000,2027167.000
optpesgreedy,8245.050,748589.000,2029417.000
optpesgreedy,8266.045,749929.000,2038105.000
optpesgreedy,8275.009,750444.000,2041796.000
optpesgreedy,8287.193,751174.000,2046603.000
optpesgreedy,8288.074,751240.000,2047016.000
optpesgreedy,8297.012,751811.000,2050877.000
optpesgreedy,8314.306,752962.000,2059432.000
optpesgreedy,8315.051,753053.000,2060003.000
optpesgreedy,8321.565,753349.000,2061976.000
optpesgreedy,8324.589,753510.000,2063180.000
optpesgreedy,8335.016,754545.000,2070800.000
optpesgreedy,8335.071,754547.000,2070800.000
optpesgreedy,8358.216,756289.000,2083059.000
optpesgreedy,8361.034,756425.000,2083904.000
optpesgreedy,8365.637,756652.000,2085658.000
optpesgreedy,8373.398,757004.000,2087729.000
optpesgreedy,8398.077,758551.000,2098334.000
optpesgreedy,8408.024,759080.000,2102112.000
optpesgreedy,8422.779,760235.000,2110668.000
optpesgreedy,8422.929,760249.000,2110688.000
optpesgreedy,8442.106,761475.000,2118769.000
optpesgreedy,8471.595,764132.000,2136579.000
optpesgreedy,8472.023,764186.000,2136659.000
optpesgreedy,8492.052,765235.000,2144051.000
optpesgreedy,8503.027,765851.000,2147238.000
optpesgreedy,8508.380,766035.000,2148312.000
optpesgreedy,8520.078,766609.000,2151057.000
optpesgreedy,8523.129,766735.000,2151840.000
optpesgreedy,8527.072,767028.000,2152728.000
optpesgreedy,8532.079,767364.000,2155066.000
optpesgreedy,8538.985,767643.000,2157114.000
optpesgreedy,8552.388,768283.000,2161215.000
optpesgreedy,8558.036,768546.000,2162846.000
optpesgreedy,8571.019,769266.000,2167945.000
optpesgreedy,8596.289,770262.000,2175212.000
optpesgreedy,8626.182,771788.000,2186787.000
optpesgreedy,8628.290,771845.000,2187201.000
optpesgreedy,8632.074,772025.000,2188264.000
optpesgreedy,8636.000,772250.000,2189931.000
optpesgreedy,8643.048,772656.000,2192881.000
optpesgreedy,8645.026,772737.000,2193415.000
optpesgreedy,8652.010,773102.000,2195891.000
optpesgreedy,8657.937,773396.000,2198125.000
optpesgreedy,8672.493,774153.000,2203619.000
optpesgreedy,8673.007,774197.000,2203859.000
optpesgreedy,8674.547,774352.000,2204955.000
optpesgreedy,8687.075,774911.000,2209350.000


==> optpesgreedy_thread4.txt <==
algoname,time,obj,con
optpesgreedy,15.774,40786.000,9.000
optpesgreedy,16.095,41147.000,13.000
optpesgreedy,33.019,51469.000,458.000
optpesgreedy,40.024,54116.000,695.000
optpesgreedy,55.029,59568.000,1321.000
optpesgreedy,66.064,63812.000,1849.000
optpesgreedy,78.019,65649.000,2133.000
optpesgreedy,79.002,66021.000,2195.000
optpesgreedy,91.072,70278.000,2975.000
optpesgreedy,96.011,71855.000,3306.000
optpesgreedy,107.042,75787.000,4194.000
optpesgreedy,110.060,76762.000,4431.000
optpesgreedy,114.028,77692.000,4588.000
optpesgreedy,132.019,85702.000,6792.000
optpesgreedy,134.017,86002.000,6892.000
optpesgreedy,136.018,86277.000,6962.000
optpesgreedy,145.061,88374.000,7610.000
optpesgreedy,149.190,89782.000,8052.000
optpesgreedy,159.206,93403.000,9078.000
optpesgreedy,161.023,94002.000,9214.000
optpesgreedy,170.103,96329.000,9871.000
optpesgreedy,178.000,98420.000,10694.000
optpesgreedy,210.020,106799.000,14206.000
optpesgreedy,224.300,111211.000,15632.000
optpesgreedy,248.025,117557.000,18433.000
optpesgreedy,251.077,117951.000,18634.000
optpesgreedy,253.035,118370.000,18852.000
optpesgreedy,272.144,124398.000,22094.000
optpesgreedy,274.037,125033.000,22378.000
optpesgreedy,281.833,126956.000,23419.000
optpesgreedy,302.008,130905.000,25700.000
optpesgreedy,305.037,131216.000,25892.000
optpesgreedy,361.026,144431.000,33979.000
optpesgreedy,372.053,146716.000,35545.000
optpesgreedy,374.073,147226.000,35934.000
optpesgreedy,383.077,148524.000,36757.000
optpesgreedy,387.277,149592.000,37383.000
optpesgreedy,391.041,150796.000,38246.000
optpesgreedy,407.022,152906.000,39794.000
optpesgreedy,411.051,153596.000,40199.000
optpesgreedy,412.182,153770.000,40276.000
optpesgreedy,446.031,159007.000,44128.000
optpesgreedy,451.060,160316.000,45183.000
optpesgreedy,486.075,167515.000,51527.000
optpesgreedy,486.653,167632.000,51610.000
optpesgreedy,492.328,169780.000,53377.000
optpesgreedy,522.021,176416.000,58927.000
optpesgreedy,527.023,177044.000,59401.000
optpesgreedy,541.324,178713.000,60958.000
optpesgreedy,548.021,180193.000,62252.000
optpesgreedy,549.070,180345.000,62368.000
optpesgreedy,551.005,180539.000,62468.000
optpesgreedy,553.025,180912.000,62732.000
optpesgreedy,559.144,182364.000,64123.000
optpesgreedy,565.034,183442.000,65221.000
optpesgreedy,586.029,186259.000,67529.000
optpesgreedy,591.151,186827.000,68019.000
optpesgreedy,611.118,190358.000,70914.000
optpesgreedy,621.023,191998.000,72617.000
optpesgreedy,631.028,193286.000,73857.000
optpesgreedy,639.012,194856.000,75618.000
optpesgreedy,642.084,195390.000,76188.000
optpesgreedy,650.045,196524.000,77458.000
optpesgreedy,674.045,199757.000,80506.000
optpesgreedy,675.063,199902.000,80676.000
optpesgreedy,684.055,201129.000,82095.000
optpesgreedy,701.026,203252.000,84153.000
optpesgreedy,712.050,204585.000,85485.000
optpesgreedy,719.096,205426.000,86390.000
optpesgreedy,720.003,205498.000,86475.000
optpesgreedy,731.161,206541.000,87632.000
optpesgreedy,743.056,208286.000,89732.000
optpesgreedy,745.018,208484.000,89961.000
optpesgreedy,754.139,209673.000,91351.000
optpesgreedy,756.019,209942.000,91613.000
optpesgreedy,760.007,210344.000,92096.000
optpesgreedy,762.013,210485.000,92278.000
optpesgreedy,773.045,213314.000,96169.000
optpesgreedy,781.012,214616.000,97802.000
optpesgreedy,799.547,217045.000,100854.000
optpesgreedy,802.007,217480.000,101290.000
optpesgreedy,804.076,217769.000,101608.000
optpesgreedy,810.032,218517.000,102555.000
optpesgreedy,831.050,221528.000,106040.000
optpesgreedy,835.016,221892.000,106498.000
optpesgreedy,877.059,227104.000,113212.000
optpesgreedy,897.728,230846.000,118389.000
optpesgreedy,897.891,230956.000,118389.000
optpesgreedy,900.003,231249.000,118487.000
optpesgreedy,912.071,232705.000,120318.000
optpesgreedy,936.065,235839.000,124443.000
optpesgreedy,949.080,237697.000,126824.000
optpesgreedy,966.362,239416.000,129202.000
optpesgreedy,972.038,239990.000,130022.000
optpesgreedy,977.328,240782.000,130970.000
optpesgreedy,982.001,241698.000,131574.000
optpesgreedy,987.411,242291.000,132479.000
optpesgreedy,1011.248,245267.000,136660.000
optpesgreedy,1041.168,252330.000,148835.000
optpesgreedy,1041.607,252386.000,148846.000
optpesgreedy,1046.045,253229.000,149771.000
optpesgreedy,1066.121,257964.000,157639.000
optpesgreedy,1066.168,257967.000,157640.000
optpesgreedy,1068.397,258670.000,158674.000
optpesgreedy,1084.004,261946.000,163018.000
optpesgreedy,1092.021,263379.000,164942.000
optpesgreedy,1097.024,264034.000,165992.000
optpesgreedy,1098.021,264149.000,166198.000
optpesgreedy,1102.021,264609.000,166920.000
optpesgreedy,1104.180,265436.000,168132.000
optpesgreedy,1108.091,265913.000,168894.000
optpesgreedy,1117.049,267044.000,170530.000
optpesgreedy,1118.159,267143.000,170679.000
optpesgreedy,1130.083,268809.000,173085.000
optpesgreedy,1131.002,268923.000,173225.000
optpesgreedy,1133.754,269435.000,174143.000
optpesgreedy,1137.037,270011.000,174894.000
optpesgreedy,1148.242,271490.000,177177.000
optpesgreedy,1152.004,272527.000,179132.000
optpesgreedy,1160.076,273883.000,180833.000
optpesgreedy,1180.127,277615.000,186588.000
optpesgreedy,1183.007,278039.000,187249.000
optpesgreedy,1187.028,278820.000,188728.000
optpesgreedy,1197.473,280446.000,191327.000
optpesgreedy,1201.047,280867.000,192039.000
optpesgreedy,1204.023,281164.000,192511.000
optpesgreedy,1215.024,282104.000,194025.000
optpesgreedy,1235.090,284235.000,196658.000
optpesgreedy,1246.323,285275.000,198476.000
optpesgreedy,1253.160,286243.000,200118.000
optpesgreedy,1255.162,286660.000,200939.000
optpesgreedy,1257.073,286952.000,201472.000
optpesgreedy,1273.022,289373.000,205064.000
optpesgreedy,1295.157,292439.000,210713.000
optpesgreedy,1304.016,293543.000,212835.000
optpesgreedy,1327.361,296367.000,218401.000
optpesgreedy,1360.054,302351.000,229147.000
optpesgreedy,1367.345,303225.000,230729.000
optpesgreedy,1368.031,303294.000,230805.000
optpesgreedy,1373.625,304052.000,232381.000
optpesgreedy,1391.404,307470.000,239122.000
optpesgreedy,1393.133,307759.000,239725.000
optpesgreedy,1403.180,309068.000,242171.000
optpesgreedy,1409.017,309815.000,243583.000
optpesgreedy,1410.004,309985.000,243966.000
optpesgreedy,1419.052,311515.000,247092.000
optpesgreedy,1458.076,317178.000,258983.000
optpesgreedy,1470.176,319308.000,263210.000
optpesgreedy,1480.262,321109.000,266171.000
optpesgreedy,1483.271,321693.000,267440.000
optpesgreedy,1491.004,322536.000,268998.000
optpesgreedy,1492.095,322632.000,269222.000
optpesgreedy,1508.594,324979.000,274050.000
optpesgreedy,1521.367,327286.000,279494.000
optpesgreedy,1537.317,329585.000,284453.000
optpesgreedy,1543.143,330141.000,285622.000
optpesgreedy,1566.039,332880.000,291651.000
optpesgreedy,1580.003,334845.000,295697.000
optpesgreedy,1620.224,340962.000,309638.000
optpesgreedy,1633.162,343461.000,315146.000
optpesgreedy,1639.103,344164.000,316421.000
optpesgreedy,1642.005,344460.000,316984.000
optpesgreedy,1648.092,345160.000,318359.000
optpesgreedy,1662.077,346482.000,320894.000
optpesgreedy,1669.154,347418.000,323262.000
optpesgreedy,1682.025,349345.000,327344.000
optpesgreedy,1695.056,350815.000,330077.000
optpesgreedy,1699.639,351700.000,332127.000
optpesgreedy,1705.090,352380.000,333337.000
optpesgreedy,1714.073,353856.000,336971.000
optpesgreedy,1751.094,359067.000,349419.000
optpesgreedy,1754.617,359082.000,349437.000
optpesgreedy,1774.109,361259.000,353767.000
optpesgreedy,1775.537,361487.000,354390.000
optpesgreedy,1776.075,361556.000,354556.000
optpesgreedy,1795.427,363611.000,359445.000
optpesgreedy,1797.030,363814.000,359808.000
optpesgreedy,1802.373,364573.000,361866.000
optpesgreedy,1807.334,365644.000,364721.000
optpesgreedy,1807.488,365659.000,364725.000
optpesgreedy,1814.821,366593.000,366970.000
optpesgreedy,1815.021,366595.000,366972.000
optpesgreedy,1822.059,367852.000,370144.000
optpesgreedy,1829.009,368861.000,372733.000
optpesgreedy,1873.007,374368.000,386069.000
optpesgreedy,1904.012,377347.000,393692.000
optpesgreedy,1905.010,377433.000,393932.000
optpesgreedy,1924.063,379301.000,398863.000
optpesgreedy,1928.107,380553.000,402482.000
optpesgreedy,1928.161,380555.000,402483.000
optpesgreedy,1949.013,383419.000,409870.000
optpesgreedy,1969.020,386354.000,417978.000
optpesgreedy,1973.076,386768.000,419099.000
optpesgreedy,1978.060,387393.000,420968.000
optpesgreedy,1982.111,387941.000,422456.000
optpesgreedy,1983.052,388029.000,422687.000
optpesgreedy,1992.024,389671.000,427481.000
optpesgreedy,1998.012,390565.000,430011.000
optpesgreedy,2013.094,392642.000,435794.000
optpesgreedy,2017.212,393052.000,436745.000
optpesgreedy,2037.003,395962.000,445481.000
optpesgreedy,2050.023,397455.000,449246.000
optpesgreedy,2052.020,397712.000,450068.000
optpesgreedy,2062.095,399180.000,454018.000
optpesgreedy,2067.056,399888.000,456056.000
optpesgreedy,2097.086,404183.000,468732.000
optpesgreedy,2112.067,405856.000,472637.000
optpesgreedy,2135.033,408572.000,480561.000
optpesgreedy,2139.155,408872.000,481360.000
optpesgreedy,2144.063,409340.000,482772.000
optpesgreedy,2159.065,410649.000,485947.000
optpesgreedy,2169.224,411616.000,488567.000
optpesgreedy,2176.423,412376.000,490792.000
optpesgreedy,2180.072,412820.000,491812.000
optpesgreedy,2202.221,415071.000,498323.000
optpesgreedy,2219.299,416910.000,503430.000
optpesgreedy,2247.355,420134.000,512373.000
optpesgreedy,2250.126,420588.000,513794.000
optpesgreedy,2293.028,424668.000,525693.000
optpesgreedy,2296.282,424986.000,526630.000
optpesgreedy,2309.022,426563.000,531163.000
optpesgreedy,2315.551,427345.000,533514.000
optpesgreedy,2328.054,428454.000,536839.000
optpesgreedy,2329.014,428540.000,537071.000
optpesgreedy,2348.031,430659.000,543050.000
optpesgreedy,2353.284,431304.000,545067.000
optpesgreedy,2364.062,432458.000,548653.000
optpesgreedy,2375.082,433932.000,553508.000
optpesgreedy,2377.081,434157.000,554234.000
optpesgreedy,2378.033,434214.000,554429.000
optpesgreedy,2391.039,435270.000,557292.000
optpesgreedy,2397.083,435790.000,558707.000
optpesgreedy,2401.027,436376.000,560484.000
optpesgreedy,2408.342,437357.000,563620.000
optpesgreedy,2417.085,437963.000,565249.000
optpesgreedy,2452.021,443773.000,583799.000
optpesgreedy,2456.008,444194.000,585146.000
optpesgreedy,2466.024,445793.000,590142.000
optpesgreedy,2467.004,445964.000,590197.000
optpesgreedy,2473.706,446750.000,592046.000
optpesgreedy,2474.098,446791.000,592145.000
optpesgreedy,2475.013,446969.000,592352.000
optpesgreedy,2493.043,448959.000,598423.000
optpesgreedy,2498.002,449416.000,599581.000
optpesgreedy,2499.100,449536.000,600024.000
optpesgreedy,2510.159,450595.000,603417.000
optpesgreedy,2517.102,451277.000,605575.000
optpesgreedy,2520.100,451545.000,606333.000
optpesgreedy,2527.056,452417.000,608608.000
optpesgreedy,2530.101,452655.000,609281.000
optpesgreedy,2544.165,454266.000,613381.000
optpesgreedy,2545.778,454497.000,614230.000
optpesgreedy,2547.006,454637.000,614645.000
optpesgreedy,2556.178,455437.000,616753.000
optpesgreedy,2560.037,455780.000,617821.000
optpesgreedy,2580.008,457852.000,623977.000
optpesgreedy,2588.073,458717.000,626946.000
optpesgreedy,2591.049,458952.000,627793.000
optpesgreedy,2593.378,459173.000,628626.000
optpesgreedy,2595.114,459315.000,629095.000
optpesgreedy,2599.029,459814.000,629819.000
optpesgreedy,2605.159,460603.000,632311.000
optpesgreedy,2606.354,460836.000,633169.000
optpesgreedy,2611.857,461600.000,635897.000
optpesgreedy,2633.031,464216.000,644861.000
optpesgreedy,2662.031,467562.000,654382.000
optpesgreedy,2686.016,470696.000,664791.000
optpesgreedy,2703.073,472098.000,669593.000
optpesgreedy,2712.062,472585.000,671383.000
optpesgreedy,2728.093,473483.000,674712.000
optpesgreedy,2752.005,476311.000,683056.000
optpesgreedy,2795.059,481360.000,700255.000
optpesgreedy,2809.003,482689.000,705020.000
optpesgreedy,2811.020,482872.000,705568.000
optpesgreedy,2828.443,485859.000,715938.000
optpesgreedy,2840.085,486970.000,719586.000
optpesgreedy,2848.425,487627.000,721925.000
optpesgreedy,2880.027,490926.000,733705.000
optpesgreedy,2884.179,491286.000,735102.000
optpesgreedy,2906.236,493299.000,742078.000
optpesgreedy,2920.036,495392.000,749623.000
optpesgreedy,2944.068,497934.000,757685.000
optpesgreedy,2973.073,500377.000,766094.000
optpesgreedy,3016.614,506585.000,788514.000
optpesgreedy,3025.067,507366.000,791274.000
optpesgreedy,3028.056,507562.000,792005.000
optpesgreedy,3030.197,507788.000,792879.000
optpesgreedy,3035.024,508275.000,794543.000
optpesgreedy,3048.004,509546.000,798404.000
optpesgreedy,3069.039,511677.000,805643.000
optpesgreedy,3073.526,512147.000,807241.000
optpesgreedy,3075.017,512358.000,807566.000
optpesgreedy,3076.056,512452.000,807774.000
optpesgreedy,3087.014,513459.000,811522.000
optpesgreedy,3088.304,513597.000,812072.000
optpesgreedy,3090.658,513858.000,813167.000
optpesgreedy,3091.749,514025.000,813914.000
optpesgreedy,3098.360,514898.000,817033.000
optpesgreedy,3101.135,515202.000,818095.000
optpesgreedy,3123.148,516980.000,824778.000
optpesgreedy,3146.000,519452.000,833423.000
optpesgreedy,3165.117,521291.000,840992.000
optpesgreedy,3167.500,521465.000,841721.000
optpesgreedy,3171.084,521860.000,842916.000
optpesgreedy,3175.074,522380.000,844766.000
optpesgreedy,3183.045,523160.000,847486.000
optpesgreedy,3186.052,523524.000,848732.000
optpesgreedy,3193.024,524509.000,852823.000
optpesgreedy,3205.393,525485.000,856257.000
optpesgreedy,3218.065,526970.000,860816.000
optpesgreedy,3219.028,527022.000,861028.000
optpesgreedy,3231.244,528049.000,863655.000
optpesgreedy,3233.087,528244.000,864121.000
optpesgreedy,3236.090,528471.000,864916.000
optpesgreedy,3251.021,529987.000,871283.000
optpesgreedy,3283.005,533129.000,884617.000
optpesgreedy,3297.092,534574.000,890608.000
optpesgreedy,3304.464,535166.000,892319.000
optpesgreedy,3305.094,535219.000,892501.000
optpesgreedy,3319.017,536261.000,896331.000
optpesgreedy,3324.533,536810.000,898712.000
optpesgreedy,3339.027,538212.000,904261.000
optpesgreedy,3343.171,538503.000,905588.000
optpesgreedy,3344.163,538584.000,905919.000
optpesgreedy,3364.036,541094.000,915486.000
optpesgreedy,3369.201,541719.000,917720.000
optpesgreedy,3376.076,542458.000,920722.000
optpesgreedy,3387.032,543553.000,925140.000
optpesgreedy,3391.022,543970.000,926866.000
optpesgreedy,3415.553,546933.000,939735.000
optpesgreedy,3418.271,547171.000,940587.000
optpesgreedy,3424.070,547884.000,943648.000
optpesgreedy,3431.066,548658.000,946221.000
optpesgreedy,3432.122,548724.000,946460.000
optpesgreedy,3456.052,551575.000,958687.000
optpesgreedy,3468.184,552803.000,963375.000
optpesgreedy,3473.932,553522.000,966736.000
optpesgreedy,3485.004,554643.000,971331.000
optpesgreedy,3503.133,556071.000,977164.000
optpesgreedy,3530.217,557886.000,984898.000
optpesgreedy,3533.134,558193.000,986368.000
optpesgreedy,3537.114,558589.000,988247.000
optpesgreedy,3542.028,559025.000,990156.000
optpesgreedy,3578.473,563117.000,1009304.000
optpesgreedy,3595.034,564665.000,1016113.000
optpesgreedy,3607.062,566641.000,1025868.000
optpesgreedy,3615.087,567808.000,1031259.000
optpesgreedy,3622.078,568573.000,1034071.000
optpesgreedy,3623.054,568640.000,1034393.000
optpesgreedy,3627.079,568951.000,1035831.000
optpesgreedy,3629.654,569132.000,1036635.000
optpesgreedy,3633.459,569406.000,1037810.000
optpesgreedy,3638.063,569722.000,1039319.000
optpesgreedy,3639.031,569782.000,1039570.000
optpesgreedy,3643.018,570013.000,1040552.000
optpesgreedy,3665.022,572109.000,1050016.000
optpesgreedy,3680.220,573433.000,1055381.000
optpesgreedy,3702.033,575987.000,1066100.000
optpesgreedy,3719.086,577705.000,1074462.000
optpesgreedy,3738.093,579539.000,1082511.000
optpesgreedy,3748.043,580339.000,1086204.000
optpesgreedy,3749.108,580385.000,1086431.000
optpesgreedy,3753.036,580670.000,1087890.000
optpesgreedy,3760.011,581574.000,1092496.000
optpesgreedy,3765.109,582111.000,1094348.000
optpesgreedy,3799.041,584418.000,1102387.000
optpesgreedy,3801.582,584716.000,1103998.000
optpesgreedy,3809.078,585384.000,1106860.000
optpesgreedy,3814.014,585847.000,1108370.000
optpesgreedy,3818.016,586196.000,1109965.000
optpesgreedy,3821.048,586496.000,1111053.000
optpesgreedy,3834.229,587626.000,1115881.000
optpesgreedy,3844.049,588528.000,1119459.000
optpesgreedy,3854.073,589828.000,1124589.000
optpesgreedy,3861.180,590330.000,1126936.000
optpesgreedy,3862.071,590409.000,1127204.000
optpesgreedy,3865.022,590871.000,1129483.000
optpesgreedy,3869.248,591196.000,1131010.000
optpesgreedy,3882.026,592330.000,1135952.000
optpesgreedy,3885.007,592534.000,1136863.000
optpesgreedy,3898.069,593431.000,1140466.000
optpesgreedy,3903.906,593988.000,1143106.000
optpesgreedy,3905.030,594108.000,1143718.000
optpesgreedy,3911.041,594545.000,1145873.000
optpesgreedy,3939.037,597386.000,1159502.000
optpesgreedy,3946.087,597966.000,1162321.000
optpesgreedy,3959.052,599149.000,1168263.000
optpesgreedy,3966.206,599968.000,1172226.000
optpesgreedy,3971.016,600282.000,1173439.000
optpesgreedy,3999.401,602575.000,1184767.000
optpesgreedy,4003.043,602964.000,1186587.000
optpesgreedy,4005.047,603252.000,1188052.000
optpesgreedy,4017.371,604191.000,1192830.000
optpesgreedy,4022.071,604712.000,1195328.000
optpesgreedy,4032.101,606054.000,1202257.000
optpesgreedy,4053.060,607609.000,1208663.000
optpesgreedy,4064.001,608385.000,1212520.000
optpesgreedy,4075.730,609627.000,1219130.000
optpesgreedy,4076.068,609654.000,1219200.000
optpesgreedy,4083.012,610244.000,1222324.000
optpesgreedy,4089.060,610876.000,1225894.000
optpesgreedy,4090.532,611201.000,1227379.000
optpesgreedy,4092.133,611410.000,1228273.000
optpesgreedy,4099.281,612088.000,1231826.000
optpesgreedy,4114.877,613264.000,1237625.000
optpesgreedy,4122.052,614000.000,1240917.000
optpesgreedy,4133.175,614998.000,1246294.000
optpesgreedy,4135.071,615117.000,1246873.000
optpesgreedy,4143.263,615759.000,1249822.000
optpesgreedy,4161.296,617830.000,1259524.000
optpesgreedy,4164.320,618128.000,1261045.000
optpesgreedy,4178.347,619100.000,1266137.000
optpesgreedy,4189.055,620048.000,1271155.000
optpesgreedy,4192.176,620265.000,1272374.000
optpesgreedy,4202.504,621343.000,1277677.000
optpesgreedy,4208.132,621883.000,1280562.000
optpesgreedy,4224.336,623393.000,1289041.000
optpesgreedy,4240.062,624183.000,1293309.000
optpesgreedy,4250.093,624632.000,1295731.000
optpesgreedy,4270.006,626421.000,1304314.000
optpesgreedy,4270.073,626452.000,1304395.000
optpesgreedy,4271.043,626532.000,1304630.000
optpesgreedy,4277.044,627375.000,1309385.000
optpesgreedy,4278.050,627528.000,1309691.000
optpesgreedy,4281.162,627875.000,1311176.000
optpesgreedy,4286.008,628563.000,1314304.000
optpesgreedy,4303.541,629983.000,1320850.000
optpesgreedy,4318.012,631206.000,1327250.000
optpesgreedy,4336.115,633068.000,1335735.000
optpesgreedy,4338.241,633274.000,1336603.000
optpesgreedy,4339.063,633354.000,1336926.000
optpesgreedy,4341.031,633534.000,1337781.000
optpesgreedy,4364.004,635712.000,1348775.000
optpesgreedy,4365.542,635808.000,1349327.000
optpesgreedy,4377.109,636841.000,1354568.000
optpesgreedy,4392.015,638356.000,1362886.000
optpesgreedy,4393.285,638501.000,1363629.000
optpesgreedy,4394.021,638586.000,1363859.000
optpesgreedy,4402.236,639214.000,1367297.000
optpesgreedy,4403.055,639302.000,1367690.000
optpesgreedy,4407.383,639791.000,1370550.000
optpesgreedy,4410.068,640088.000,1372039.000
optpesgreedy,4434.037,642232.000,1383679.000
optpesgreedy,4444.062,643383.000,1390009.000
optpesgreedy,4446.009,643697.000,1391802.000
optpesgreedy,4447.173,643779.000,1392177.000
optpesgreedy,4452.051,644351.000,1394701.000
optpesgreedy,4463.314,645044.000,1398392.000
optpesgreedy,4485.053,646793.000,1407782.000
optpesgreedy,4492.137,647355.000,1411103.000
optpesgreedy,4510.808,648795.000,1419545.000
optpesgreedy,4532.064,650301.000,1426755.000
optpesgreedy,4541.046,651129.000,1431373.000
optpesgreedy,4543.211,651389.000,1432788.000
optpesgreedy,4558.170,653124.000,1442152.000
optpesgreedy,4596.129,657103.000,1463390.000
optpesgreedy,4601.020,657550.000,1465879.000
optpesgreedy,4607.144,657865.000,1467848.000
optpesgreedy,4623.009,659265.000,1474218.000
optpesgreedy,4633.031,660210.000,1479424.000
optpesgreedy,4646.069,661317.000,1485856.000
optpesgreedy,4653.423,662165.000,1490330.000
optpesgreedy,4660.141,662803.000,1493305.000
optpesgreedy,4661.209,662856.000,1493637.000
optpesgreedy,4682.170,664314.000,1501503.000
optpesgreedy,4693.485,665250.000,1506717.000
optpesgreedy,4723.107,667488.000,1519171.000
optpesgreedy,4735.145,668578.000,1525014.000
optpesgreedy,4748.102,669571.000,1530525.000
optpesgreedy,4780.001,672668.000,1548859.000
optpesgreedy,4813.094,675456.000,1564873.000
optpesgreedy,4817.021,675815.000,1566800.000
optpesgreedy,4818.200,675902.000,1567283.000
optpesgreedy,4869.995,680263.000,1593584.000
optpesgreedy,4887.546,681610.000,1602245.000
optpesgreedy,4903.146,683125.000,1611332.000
optpesgreedy,4904.053,683178.000,1611682.000
optpesgreedy,4915.059,684332.000,1619224.000
optpesgreedy,4917.025,684492.000,1620079.000
optpesgreedy,4918.125,684607.000,1620691.000
optpesgreedy,4919.126,684690.000,1621073.000
optpesgreedy,4927.403,685282.000,1624804.000
optpesgreedy,4931.050,685739.000,1627681.000
optpesgreedy,4934.010,686016.000,1629428.000
optpesgreedy,4940.041,686622.000,1632909.000
optpesgreedy,4944.012,686965.000,1634968.000
optpesgreedy,4946.057,687228.000,1636185.000
optpesgreedy,4949.172,687447.000,1637534.000
optpesgreedy,4961.132,688155.000,1641387.000
optpesgreedy,4965.010,688316.000,1642509.000
optpesgreedy,4986.060,689776.000,1651317.000
optpesgreedy,5006.004,690821.000,1658182.000
optpesgreedy,5011.097,691205.000,1660429.000
optpesgreedy,5012.015,691268.000,1660858.000
optpesgreedy,5013.068,691320.000,1660988.000
optpesgreedy,5032.003,693069.000,1671090.000
optpesgreedy,5034.150,693207.000,1671898.000
optpesgreedy,5035.052,693259.000,1672254.000
optpesgreedy,5039.066,693557.000,1674023.000
optpesgreedy,5053.025,694899.000,1682324.000
optpesgreedy,5068.079,696045.000,1689768.000
optpesgreedy,5077.229,697388.000,1698451.000
optpesgreedy,5092.022,699355.000,1710717.000
optpesgreedy,5120.060,701891.000,1726316.000
optpesgreedy,5149.729,704548.000,1742538.000
optpesgreedy,5153.118,704838.000,1744467.000
optpesgreedy,5161.057,705378.000,1747534.000
optpesgreedy,5179.079,707138.000,1758604.000
optpesgreedy,5203.075,709364.000,1772487.000
optpesgreedy,5226.153,711690.000,1787830.000
optpesgreedy,5232.025,712073.000,1789973.000
optpesgreedy,5239.072,712703.000,1793383.000
optpesgreedy,5268.639,715535.000,1811347.000
optpesgreedy,5281.092,716448.000,1817186.000
optpesgreedy,5284.371,716670.000,1818809.000
optpesgreedy,5285.034,716686.000,1818926.000
optpesgreedy,5297.061,717539.000,1824816.000
optpesgreedy,5309.027,718522.000,1831180.000
optpesgreedy,5312.130,718841.000,1833055.000
optpesgreedy,5315.061,719043.000,1834293.000
optpesgreedy,5316.750,719281.000,1835959.000
optpesgreedy,5324.604,719875.000,1839235.000
optpesgreedy,5325.055,719922.000,1839371.000
optpesgreedy,5332.024,720701.000,1844273.000
optpesgreedy,5335.252,720965.000,1845850.000
optpesgreedy,5339.016,721325.000,1848166.000
optpesgreedy,5346.101,721778.000,1851132.000
optpesgreedy,5352.712,722754.000,1858329.000
optpesgreedy,5389.234,725571.000,1876668.000
optpesgreedy,5391.393,725767.000,1878064.000
optpesgreedy,5393.007,725934.000,1879099.000
optpesgreedy,5412.021,727384.000,1887885.000
optpesgreedy,5430.094,728905.000,1897980.000
optpesgreedy,5432.314,729098.000,1899267.000
optpesgreedy,5438.020,729500.000,1901565.000
optpesgreedy,5440.278,729664.000,1902769.000
optpesgreedy,5449.105,730513.000,1908677.000
optpesgreedy,5454.591,731218.000,1913136.000
optpesgreedy,5459.059,731692.000,1915434.000
optpesgreedy,5468.005,732512.000,1920514.000
optpesgreedy,5469.142,732607.000,1921142.000
optpesgreedy,5484.126,733545.000,1926655.000
optpesgreedy,5490.027,734083.000,1930161.000
optpesgreedy,5502.089,734846.000,1935018.000
optpesgreedy,5506.330,735098.000,1936676.000
optpesgreedy,5520.017,736304.000,1945266.000
optpesgreedy,5536.281,737441.000,1953631.000
optpesgreedy,5543.640,738538.000,1961249.000
optpesgreedy,5553.078,739537.000,1968317.000
optpesgreedy,5557.014,739749.000,1969865.000
optpesgreedy,5560.144,740028.000,1971811.000
optpesgreedy,5578.082,742099.000,1985182.000
optpesgreedy,5584.089,742493.000,1987994.000
optpesgreedy,5619.000,745587.000,2008852.000
optpesgreedy,5626.049,745947.000,2011410.000
optpesgreedy,5632.417,746389.000,2014560.000
optpesgreedy,5644.037,747366.000,2021628.000
optpesgreedy,5651.068,748107.000,2026460.000
optpesgreedy,5655.508,748439.000,2028682.000
optpesgreedy,5663.332,749247.000,2034412.000
optpesgreedy,5677.008,750448.000,2041955.000
optpesgreedy,5695.032,752001.000,2052540.000
optpesgreedy,5713.035,753699.000,2064251.000
optpesgreedy,5715.088,753870.000,2065226.000
optpesgreedy,5726.484,755737.000,2079018.000
optpesgreedy,5741.043,756899.000,2087115.000
optpesgreedy,5742.080,756965.000,2087563.000
optpesgreedy,5744.169,757155.000,2088896.000
optpesgreedy,5751.451,757852.000,2093629.000
optpesgreedy,5754.014,758206.000,2095789.000
optpesgreedy,5757.160,758446.000,2097459.000
optpesgreedy,5763.734,758997.000,2101545.000
optpesgreedy,5764.023,759026.000,2101704.000
optpesgreedy,5765.017,760023.000,2109538.000
optpesgreedy,5778.011,760873.000,2114376.000
optpesgreedy,5790.021,761987.000,2122474.000
optpesgreedy,5804.088,764301.000,2138021.000
optpesgreedy,5807.058,764613.000,2139635.000
optpesgreedy,5813.538,765295.000,2144560.000
optpesgreedy,5814.252,765406.000,2145397.000
optpesgreedy,5831.022,766808.000,2155018.000
optpesgreedy,5846.084,767836.000,2159503.000
optpesgreedy,5864.051,769164.000,2167328.000
optpesgreedy,5884.173,770034.000,2173726.000
optpesgreedy,5885.074,770061.000,2173942.000
optpesgreedy,5888.152,770176.000,2174831.000
optpesgreedy,5897.076,770597.000,2177949.000
optpesgreedy,5902.632,770987.000,2180959.000
optpesgreedy,5903.106,771035.000,2181281.000
optpesgreedy,5931.084,773208.000,2196714.000
optpesgreedy,5934.055,773366.000,2197692.000

